Learning When to Say Goodbye: What Should be the Shelf Life of an Indicator of Compromise?

Indicators of Compromise (IOCs), such as IP addresses, file hashes, and domain names associated with known malware or attacks, are cornerstones of cybersecurity, serving to identify malicious activity on a network. In this work, we leverage real data to compare different parameterizations of IOC aging models. Our dataset comprises traffic at a real environment for more than 1 year. Among our trace-driven findings, we determine thresholds for the ratio between miss over monitoring costs such that the system benefits from storing IOCs for a finite time-to-live (TTL) before eviction. To the best of our knowledge, this is the first real world evaluation of thresholds related to IOC aging, paving the way towards realistic IOC decaying models.

==> firstsubmission/CsMag_template.txt <==
\documentclass{IEEEcsmag}

\usepackage[colorlinks,urlcolor=blue,linkcolor=blue,citecolor=blue]{hyperref}

\usepackage{upmath}

\jvol{XX}
\jnum{XX}
\paper{8}
\jmonth{May/June}
\jname{IT Professional}
\pubyear{2019}
\newtheorem{theorem}{Theorem}
\newtheorem{lemma}{Lemma}

\setcounter{secnumdepth}{0}

\begin{document}

\sptitle{Department: Head}
\editor{Editor: Name, xxxx@email}

\title{Title: No More Than Four Lines}

\author{F. A. Author}
\affil{First Affiliation}

\author{S. B. Author, Jr.}
\affil{Second Affiliation}

\author{T. C. Author, III}
\affil{Third Affiliation}

\markboth{Department Head}{Paper title}

\begin{abstract}
Abstract text goes here. This single paragraph ($\le$200 words) summarizes the significant aspects of the manuscript. Often it indicates whether the manuscript is a report of new work, a review or overview, or a combination of thereof. Do not cite references in the abstract. Papers must not have been published previously, must fit into the theme of an open Call for Papers, and must be targeted toward the general technical reader. This journal provides early access to all full manuscript submissions; if your paper is not cleared at the time you submit your full paper for peer review, please alert the IEEE Admin. CS Magazine authors will need to obtain official IEEE Computer Society clearance for publication. During the editorial/production process, IEEE Publications, Editorial Services, will provide production services throughout the publication process.
\end{abstract}

\maketitle


\chapterinitial{The introduction} should provide background information (including relevant references) and should indicate the purpose of the manuscript. Cite relevant work by others, including research outside your company. Place your work in perspective by referring to other research papers. Inclusion of statements at the end of the introduction regarding the organization of the manuscript can be helpful to the reader.


This document is a template for \LaTeX. If you are reading a paper or PDF version of this document, please\vadjust{\vfill\pagebreak} download the electronic file, trans\_jour.tex, from the IEEE Web site at \url{http://www.ieee.org/authortools/trans_jour.tex} so you can use it to prepare your manuscript. If you would prefer to use LaTeX, download IEEE's LaTeX style and sample files from the same Web page. You can also explore using the Overleaf editor at {https://www.overleaf.com/blog/278-how-to-use-overleaf-with-ieee-collabratec-your-quick-guide-to-getting-started\#.xsVp6tpPkrKM9}. Please reffer the IEEEtran\_HOWTO.pdf is the complete guide of \LaTeX\ for manuscript preparation included with this stuff.


\section{COPYRIGHT AND CLEARANCE}

All CS Magazine authors must obtain clearance from IEEE Computer Society before submitting the final manuscript. The ``\href{https://apps.na.collabserv.com/wikis/home?lang=en-us#!/wiki/W18e544042a85_4b63_915a_1d1ed2cf8338/page/Publication\%20clearance}{Publication Clearance}'' wiki provides details about the procedure. Computer Society employees must use the \href{https://mc.manuscriptcentral.com/cs-ieee}{ScholarOne  Manuscripts Clearance} System to obtain publication approval.

\section{SECTIONS}

Sections following the introduction should present your results and findings. The body of the paper should be approximately 6,000 words. The manuscript should evolve so that each sentence, equation, figure, and table flow smoothly and logically from whatever precedes it. Relevant work by others, as well as relevant products from other companies, should be adequately and accurately cited. Sufficient support should be provided (or cited) for the assertions made and conclusions drawn.

Headings may be numbered or unnumbered (``1 Introduction'' and ``1.2 Numbered level 2 head''), with no ending punctuation. As demonstrated in this document, the initial paragraph after a headingis not indented.

\section{JOURNAL STYLE}

Use American English when writing your paper. The serial comma should be used (``a, b, and c'' not ``a, b and c''). In American English, periods and commas are within quotation marks, like ``this period.'' Other punctuation is ``outside''! The use of technical jargon, slang, and vague or informal English should be avoided. Generic technical terms should instead be used.

\subsection{Acronyms and abbreviations}

All acronyms should be defined at first mention in the abstract and in the main text. Define in figures, tables, and footnotes only if not defined in the discussion of the figure/table. Acronyms consist of capital letters (except where salted with lowercase), but the terms they represent need not be given initial caps unless a proper name is involved (``central processing unit'' [CPU] but ``Fourier transform'' [FT]). Use of ``e.g.'' and ``i.e.'' okay, but refrain from using ``etc.'' It is preferable to use these abbreviations only in parentheses (e.g., like this).

Abbreviate units of time (s, min, hr, day, mo, yr) only in virgule constructions (10~$\umu$g/hr) and in artwork; otherwise, spell out, e.g., 10 days, 3 months, 25 minutes. Units of measure (Kb, MB, kWh, etc.) should always be abbreviated when used with a numeral. If used alone, spell out (``16 MB of RAM'' but ``these values are measured in micrometers'').

\subsection{Numbers}

Spell out numerals that have no unit of measure or time (one, two, $\ldots$ ten), but always use numerals with units of time and measure. Some examples are as follows: 11 through 999; 1,000; 10,000; twentieth century; twofold, tenfold, 20-fold; 2 times; 0.2 cm; $p = .001$; 25\%; 10\% to 25\%.

\section{MATH AND EQUATIONS}

Scalar {\it variables} and {\it physical constants} should be italicized, and a bold (non-italics) font should be used for {\bf vectors} and {\bf matrices}. Do not italicize subscripts unless they are variables.

Equations should be either display (with a number in parentheses) or inline.   


Display equations should be flush left and numbered consecutively, with equation numbers in parentheses and flush right.

Be sure the symbols in your equation have been defined before the equation appears or immediately following. Please refer to ``Equation (1),'' not ``Eq. (1)'' or ``equation (1).''

Punctuate display equations when they are part of the sentence preceding it, as in
\begin{equation}
A=\pi r^2.
\end{equation}
In addition, if the text following the equation flows logically as a part of the display equation, 
\begin{equation}
A=\pi r^2,
\end{equation}
use ending punctuation (comma) after the display equation.

\section{LISTS}

Avoid using lists. Instead, use full sentences and flowing paragraphs. If you absolutely must use a list, use them rarely and keep them short:
\begin{itemize}
\item {\it Style for bulleted lists}---This is the style that should be used for bulleted lists.
	
\item {\it Punctuation in lists}---Each item in the list should end with a period, regardless of whether full sentences are used.
\end{itemize}

\section{GRAPHICAL ABSTRACTS}

This journal accepts graphical abstracts, and they must be peer reviewed, which means the graphical abstract must be submitted with the full paper. graphical abstracts and their specifications. Please read the additional information provided by \href{http://www.ieee.org/publications_standards/publications/graphical_abstract.pdf}{\underline{IEEE about graphical abstracts}}.


\begin{figure}
\centerline{\includegraphics[width=18.5pc]{fig1.png}}
\caption{Note that ``Figure'' is spelled out. There is a period after the figure number, followed by one space. It is good practice to briefly explain the significance of the figure in the caption. (Used, with permission, from [4].)}
\end{figure}

\begin{figure*}
\centerline{\includegraphics[width=26pc]{fig1.png}}
\caption{Note that ``Figure'' is spelled out. There is a period after the figure number, followed by one space. It is good practice to briefly explain the significance of the figure in the caption. (Used, with permission, from [4].)}
\end{figure*}

\begin{table}
\caption{Units for magnetic properties.}
\label{table}
\small
\begin{tabular*}{17.5pc}{@{}|p{29pt}|p{63pt}<{\raggedright}|p{80pt}<{\raggedright}|@{}}
\hline
Symbol& 
Quantity& 
Conversion from Gaussian and  CGS EMU to SI$^{\mathrm{a}}$ \\
\hline
$\Phi $& 
Magnetic flux& 
1 Mx $\to  10^{-8}$ Wb $= 10^{-8}$ V $\cdot$ s \\
$B$& 
Magnetic flux density,   magnetic induction& 
1 G $\to  10^{-4}$ T $= 10^{-4}$ Wb/m$^{2}$ \\
$H$& 
Magnetic field strength& 
1 Oe $\to  10^{-3}/(4\pi )$ A/m \\
$m$& 
Magnetic moment& 
1 erg/G $=$ 1 emu   $\to 10^{-3}$ A $\cdot$ m$^{2} = 10^{-3}$ J/T \\
$M$& 
Magnetization& 
1 erg/(G $\cdot$ cm$^{3}) =$ 1 emu/cm$^{3}$   $\to 10^{-3}$ A/m \\
4$\pi M$& 
Magnetization& 
1 G $\to  10^{-3}/(4\pi )$ A/m \\
$\sigma $& 
Specific magnetization& 
1 erg/(G $\cdot$ g) $=$ 1 emu/g $\to $ 1 A $\cdot$ m$^{2}$/kg \\
$j$& 
Magnetic dipole   moment& 
1 erg/G $=$ 1 emu   $\to 4\pi \times  10^{-10}$ Wb $\cdot$ m \\
$J$& 
Magnetic polarization& 
1 erg/(G $\cdot$ cm$^{3}) =$ 1 emu/cm$^{3}$  $\to 4\pi \times  10^{-4}$ T \\
$\chi , \kappa $& 
Susceptibility& 
1 $\to  4\pi $ \\
$\chi_{\rho }$& 
Mass susceptibility& 
1 cm$^{3}$/g $\to  4\pi \times  10^{-3}$ m$^{3}$/kg \\
$\mu $& 
Permeability& 
1 $\to  4\pi \times  10^{-7}$ H/m   $= 4\pi \times  10^{-7}$ Wb/(A $\cdot$ m) \\
$\mu_{r}$& 
Relative permeability& 
$\mu \to \mu_{r}$ \\
$w, W$& 
Energy density& 
1 erg/cm$^{3} \to  10^{-1}$ J/m$^{3}$ \\
$N, D$& 
Demagnetizing factor& 
1 $\to  1/(4\pi )$ \\
\hline
\multicolumn{3}{@{}p{17.5pc}@{}}{Vertical lines are optional in tables. Statements that serve as captions for 
the entire table do not need footnote letters. }\\
\multicolumn{3}{@{}p{17.5pc}@{}}{$^{\mathrm{a}}$Gaussian units are the same as cg emu for magnetostatics; Mx 
$=$ maxwell, G $=$ gauss, Oe $=$ oersted; Wb $=$ weber, V $=$ volt, s $=$ 
second, T $=$ tesla, m $=$ meter, A $=$ ampere, J $=$ joule, kg $=$ 
kilogram, H $=$ henry.}
\end{tabular*}
\label{tab1}
\end{table}

\section{FIGURES AND TABLES}

\subsection{In-text callouts for figures and tables}

Figures and tables must be cited in the running text in consecutive order. At first mention, the citation should be boldface ({\bf Figure 1}); subsequent mentions should be Roman type (see Figure 1 and {\bf Table 1}). {\bf Figure 2} shows an example of a figure spanning across two columns.
 

Previously published figures or tables require permission to reprint. Please obtain permission. Then, add the following text to the figure/table caption: ``From [reference no.], with permission,'' or ``Adapted from [reference no.], with permission.'' {\it Carefully} explain each figure in the text. Each manuscript should be limited to four figures.\pagebreak

\section{END SECTIONS}

\subsection{Appendices}

If multiple appendices are required, they should labeled ``Appendix A,'' ``Appendix B,'' etc. They appear before the ``Acknowledgment'' or the ``References'' section.

\subsection{Acknowledgment}

The ``Acknowledgment'' (no's) section appears immediately after the conclusion. If applicable, this is where you indicate funding for the work. The preferred spelling of the word ``acknowledgment'' in American English is without an ``e'' after the ``g.'' Avoid expressions such as ``One of us (S.B.A.) would like to thank $\ldots$ .'' Instead, write ``We thank $\ldots$.'' Sponsor and financial support acknowledgments are included in the acknowledgment section. For example: This work was supported in part by the U.S. Department of Commerce under Grant BS123456 (sponsor and financial support acknowledgment goes here). Researchers that contributed information or assistance to the article should also be acknowledged in this section. Also, if corresponding authorship is noted in your paper it will be placed in the acknowledgment section. Note that the acknowledgment section is placed at the end of the paper before the reference section.

\subsection{References}


References need not be cited in text. When they are, they appear on the 
line, in square brackets, inside the punctuation. Multiple references are 
each numbered with separate brackets. When citing a section in a book, 
please give the relevant page numbers. In text, refer simply to the 
reference number. Do not use ``Ref.'' or ``reference'' except at the 
beginning of a sentence: ``Reference \cite{CC1} shows $\ldots$ .'' Please do not use 
automatic endnotes in \emph{Word}, rather, type the reference list at the end of the 
paper using the ``References'' style.

Reference numbers are set flush left and form a column of their own, hanging 
out beyond the body of the reference. The reference numbers are on the line, 
end with period. In all references, the given name of the author 
or editor is abbreviated to the initial only and precedes the last name. Use 
them all; use \emph{et al.} only if names are not given. Use commas around Jr., 
Sr., and III in names. Abbreviate conference titles. When citing IEEE 
transactions, provide the issue number, page range, volume number, year, 
and/or month if available. When referencing a patent, provide the day and 
the month of issue, or application. References may not include all 
information; please obtain and include relevant information. Do not combine 
references. There must be only one reference with each number. If there is a 
URL included with the print reference, it can be included at the end of the 
reference. 

Other than books, capitalize only the first word in a paper title, except 
for proper nouns and element symbols. For papers published in translation 
journals, please give the English citation first, followed by the original 
foreign-language citation See the end of this document for formats and 
examples of common\break references. For a complete discussion of references and 
their formats, see the IEEE style manual at
\url{http://www.ieee.org/authortools}.

\section{CONCLUSION}

The manuscript should include a conclusion. In this section, summarize what was described in your paper. Future directions may also be included in this section. Authors are strongly encouraged not to reference multiple figures or tables in the conclusion; these should be referenced in the body of the paper.

\section{ACKNOWLEDGMENT}

We thank A, B, and C. This work was supported in part by a grant from XYZ.


\begin{thebibliography}{1}

\bibitem{AA1}
G. M. Amdahl, G. A. Blaauw, and F. P. Brooks, ``Architecture of the IBM System/360,'' {\it IBM J. Res. \& Dev}., vol. 8, no. 2, pp. 87--101, 1964. (journal)

\bibitem{BB1}
IBM Corporation, IBM Knowledge Center - IBM Secure Service Container (Secure Service Container). [Online]. Available: {https://www.ibm.com/support/\break knowledgecenter/en/HW11R/com.ibm.hwmca.kc\_se.doc/\break introductiontotheconsole/wn2131zaci.html} (URL)

\bibitem{CC1}
J. Williams, ``Narrow-band analyzer,'' PhD dissertation, Dept. of Electrical Eng., Harvard Univ., Cambridge, MA: 1993. (Thesis or dissertation)

\bibitem{DD1}
J. M. P. Martinez, R. B. Llavori, M. J. A. Cabo, et al., ``Integrating data warehouses with web data: A survey,'' {\it IEEE Trans. Knowledge and Data Eng}., preprint, Dec. 21, 2007, doi:10.1109/TKDE.2007.190746. (PrePrint)

\bibitem{EE1}
W.-K. Chen, {\it Linear Networks and Systems}, Belmont, CA: Wadsworth, pp. 123--135, 1993. (book)

\bibitem{FF1}
S. P. Bingulac, ``On the compatibility of adaptive controllers,'' {\it Proc. Fourth Ann. Allerton Conf. Circuits and Systems Theory}, pp. 8--16, 1994. (conference proceedings)\vadjust{\vfill\pagebreak}

\bibitem{GG1}
K. Elissa, ``An overview of decision theory,'' unpublished. (Unpublished manuscript)

\bibitem{HH1}
R. Nicole, ``The last word on decision theory,'' {\it J. Computer Vision}, submitted for publication. (Pending publication)

\bibitem{II1}
C. J. Smith and J. S. Smith, Rocky Mountain Research Laboratories, Boulder, CO, personal communication, 1992. (Personal communication)
\end{thebibliography}


\begin{IEEEbiography}{First A. Author}{\,}current employment (is
currently with XYZ Corporation, New York, NY, USA). Author's latest degree received or which he/she is currently pursuing (He received the B.S. degree and the M.S. degree...."). Author's research interest. Association with any official journals or conferences; major professional and/or academic achievements, i.e., best paper awards, research grants, etc.; any publication information (number of papers and titles of books published). Author membership information, e.g., is a member of the IEEE and the IEEE Computer Society, if applicable, is noted at the end of the biography. Biography is limited to single paragraph only (He is a member of IEEE, etc.). All biographies should be limited to one paragraph, five to six sentences, consisting of the following: (e.g., ``Dr. Author received a B.S. degree and an M.S. degree $\ldots$.''), including years achieved; association with any official journals or conferences; major professional and/or academic achievements, i.e., best paper awards, research grants, etc.; any publication information (number of papers and titles of books published); current research interests; association with any professional associations. Author membership information, e.g., is a member of the IEEE and the IEEE Computer Society, if applicable, is noted at the end of the biography. Contact him/her at faauthor@xyz.com.
\end{IEEEbiography}

\begin{IEEEbiography}{Second B. Author, Jr.,}{\,}is with ABC Corporation, Bblingen, Germany. Ms. Author's biography appears here.  Contact him/her at sbauthor@abc.com.
\end{IEEEbiography}

\begin{IEEEbiography}{Third C. Author, III,}{\,}is with DEF Corporation, Tokyo, Japan. Dr. Author's biography appears here.  Contact him/her at tcauthor@def.com.
\end{IEEEbiography}

\end{document}



==> firstsubmission/IOC_ttl_June4.txt <==
%
% link to share: 
% https://www.overleaf.com/5516466239rpqztkytrmrh
%
%

\documentclass{IEEEcsmag}

\usepackage[colorlinks,urlcolor=blue,linkcolor=blue,citecolor=blue]{hyperref}

\usepackage{upmath}
\usepackage{amsmath}

\usepackage{comment}





\jvol{XX}
\jnum{XX}
\paper{8}
\jmonth{May/June}
\jname{IT Professional}
\pubyear{2019}

\newcommand{\timetolive}{T}


\newtheorem{theorem}{Theorem}
\newtheorem{lemma}{Lemma}

\setcounter{secnumdepth}{0}

\begin{document}

\sptitle{Department: Head}
\editor{Editor: Name, xxxx@email}

\title{Healthy Aging:  A Data-Driven View on Indicators of Compromise Decaying Models}

\author{Breno Tostes}
\affil{Federal University of Rio de Janeiro}




\author{{L}eonardo Ventura}
\affil{Federal University of Rio de Janeiro}



\author{Enrico Lovat}
\affil{Siemens Corporation}


 
\author{Matheus Martins}
\affil{Siemens Corporation}

\author{Daniel Sadoc Menasch\'e}
\affil{Federal University of Rio de Janeiro}



\newcommand{\costmon}{C_{\textrm{mon}}}

\newcommand{\nmon}{N_{\textrm{mon}}}

\newcommand{\nmiss}{N_{\textrm{miss}}}



\newcommand{\nmoni}{N_{\textrm{mon}}^{(i)}}

\newcommand{\nmissi}{N_{\textrm{miss}}^{(i)}}

\newcommand{\costmiss}{C_{\textrm{miss}}}



%\author{{L}eandro P. de Aguiar}
% \affil{Siemens Corporation}


\markboth{Department Head}{Paper title}


% security and privacy magazine
%
% https://www.computer.org/csdl/magazine/sp/write-for-us/14680
%
% 


 % The new field of IOC scoring aims at assisting the maintenance of the pool of monitored IOCs and threat intelligence platforms, e.g., MISP, have devised a number of IOC aging models, that account for   the impact of missing a sighting  and to the attention span to handle alarms.  
 
 
\begin{abstract}
For how long should an IOC be monitored? 
We leverage real data to compare different parameterizations of IOC aging models. Among our trace-driven findings, we determine thresholds for the ratio between miss  over monitoring costs such that the system benefits from storing IOCs for a finite time-to-live (TTL) before eviction.  % To the best of our knowledge, this is the first real world evaluation of thresholds related to IOC aging.
 
 %Given a new IOC, for how long should it be monitored? 
 %In this work, we leverage real data to compare different parametrizations of IOC aging models.  Among our trace-driven findings, we determine thresholds for the ratio between miss over monitoring costs such that the system benefits from storing IOCs for a finite time-to-live before eviction. 
\end{abstract}

\maketitle




%\section{Introduction}


% Comments paper – 2 double column pages

% Important point: this paper uses IBM Xforce data -- maybe need special Siemens approval 

% https://www.computer.org/csdl/magazine/sp/write-for-us/14680?title=Author%20Information&periodical=IEEE%20Security%20%26%20Privacy

% Peer-reviewed articles should run between 4,900 to 7,200 words, including all main body, abstract, keyword, bibliography, biography, and table text. The word count should include 250 words for each table and figure. There should be no more than 15 references. The abstract word limit is 50 words.



% For author information and submission criteria for full papers, please visit the Author Information page. As stated there, full papers should be 4900 – 7200 words in length. Please submit full papers through the ScholarOne system, and be sure to select the special-issue name. Manuscripts should not be published or currently submitted for publication elsewhere. Please submit only full papers intended for peer review, not short papers or opinion pieces, to the ScholarOne portal.




%~\cite{Prioritizing}
 
% ~\cite{tenable}

% This study began with the objective of analysing the importance of the cvss temporal attribute of report confidence. After some analysis, there was a perception that report confidence was a product of other factors rather than an independent atribute, most notably being possibly related to the other two temporal score metrics, exploit maturity and remediation level.



%\section{Background and goal}

% https://www.computer.org/csdl/magazine/sp/write-for-us/14680




%=======================================
% !======== FIRST INTRODUCTION =======!
%=======================================

% Have you been overwhelmed by alerts produced by your security system? How many indicators of compromise (IOCs) are you monitoring? Given a new IOC, for how long should it be monitored? Those questions motivate the new field of IOC scoring, which aims at assisting the maintenance of the pool of monitored IOCs.

% To optimize the number of IOCs being monitored, and the number of alerts coming out of it, threat intelligence platforms, such as MISP, have devised a number of IOC aging models.   The two main parameters of the models are miss and  monitoring costs,
% % are these the actual two parameters of MIPS models?
% related to the impact of missing a sighting  and to the attention span to handle alarms, respectively.  Although reference values are key, those values are still broadly open.

% In this work, we leverage real data to compare different parameterizations of IOC aging models. Our dataset comprises traffic at a real environment for more than 1 year.   Among our trace-driven findings, we determine thresholds for the ratio between miss  over monitoring costs such that the system benefits from storing IOCs for a finite time-to-live (TTL) before eviction.   To the best of our knowledge, this is the first real world evaluation of thresholds related to IOC aging.

% \chapterinitial{Indicators}  of compromise (IOCs) are   building blocks for  activity in the security domain.  
%      The massive amount of IOCs and their heterogeneous nature poses new challenges related to their maintenance and usage.  
% Monitoring too few IOCs  causes missed unmonitored events that may threaten the security of the target environment.
% On the other hand, maintaining too many IOCs is prohibitive due to intrinsic  cost of  investigating a large catalog of potential incidents~\cite{liao2016acing}. 







% The costs related to monitoring too many IOCs involve the increased number of false positives, cognitive limitations of security operation centers (SOC) employee, as well as monetary costs related to the price model.  Azure Sentinel Threat Intelligence, for instance, offers two alternatives: Capacity Reservations
%  and Pay-As-You-Go. In the latter,  the current cost is of 	\$2.46 per GB-ingested.  If the presence of IOCs is used to pre-filter the data to be fed to Azure,  the larger the number of IOCs being monitored, the larger the incurred costs~\cite{sentinel,IOCcost}. 
 

% Various solutions have been proposed in the community to model the lifecycle of IOCs and to define aging models to automatically determine ``expiration dates" for indicators.
% However, to the best of our knowledge the evaluations of these models is  limited and speculative in nature. In part, this occurs due to lack of data to support the models. 

% In this work, we report results  of a study that aimed at answering our key motivating questions: 
% \begin{itemize}
%     \item How long should a certain indicator be monitored for? \item What's the optimal aging model for a given environment?
%     \end{itemize} 
%     To tackle those questions we leveraged sightings collected from a real environment, for more than one year, and used them to compare different aging models.  We refer to the two main parameters of the model as the missing and  monitoring costs, related to the impact of missing a sighting  and to the attention span required to handle alarms, respectively.

% Among our trace-driven findings, we discover that if the ratio between missing  over monitoring costs is between two thresholds, namely XX and YY,  the system benefits from storing IOCs for a finite time-to-live, which can be set according to the IOC category.  To the best of our knowledge, this is the first real world evaluation of thresholds related to IOC aging.
% Then, we identify and discuss assumptions behind the considered model. Although the precise numbers are tailored for the considered environment, we envision that the fundamental insights provided in this work generalize to designers tackling the trade offs involved in the assessment of IOC monitoring and aging.  

% In summary, our key contributions are the following:

% \begin{enumerate}
%     \item \textbf{Measurement insights: } by leveraging real traces of IOC sightings, we report statistics of interest, e.g., on the  time between IOC creation and first sighting, and on how those statistics vary across IOC categories
%     \item \textbf{Model based assessment of aging: }  we evaluate  time-to-live aging models for IOCs,  indicating how the collected statistics can be used  to parametrize those model and shed insights on the thresholds to decide when and if an IOC should be evicted. The qualitative discussion of the assumptions behind the aging models can assist practitioners in determining how to maintain their pool of IOCs, whereas the quantitative analysis provides the first known ballpark  references regarding temporal aspects associated to the interplay between IOC creation,  sightings and maintenance.  
% \end{enumerate}

%=======================================
% !======== INTRODUCTION: END =======!
%=======================================



%=======================================
% !======== SECOND INTRODUCTION =======!
%=======================================


 \chapterinitial{Indicators of Compromise} (IOCs), such as IP addresses of compromised hosts, hashes of malware and body of emails of phishing campaigns,  are the foundation of cyber threat intelligence. They serve as signatures of risk, being  employed in monitoring systems to generate alerts if a match is found  between known IOCs and  data collected at a given environment.   In essence, the larger the IOC base, the greater is the coverage against previously observed cyber-attacks. However, such coverage  arrives with its own costs. 
 
 
 The massive  amount     of IOCs being constantly created and their heterogeneous nature poses challenges related to their maintenance and usage. 
Indeed, monitoring too few IOCs  causes missed  events corresponding to  unmonitored IOCs that may threaten the security of the target environment.
On the other hand, maintaining too many IOCs is prohibitive due to intrinsic  cost of  investigating a large catalog of potential incidents~\cite{liao2016acing}.


Over time, IOCs lose relevance and their monitoring  leads to
costs  related to an increase in the   false positive rate, due to outdated information.  
Indeed, a large number of false positives challenges  cognitive limitations of security operation centers (SOC) employees, and builds   monetary costs related to certain monitoring  price models.  Azure Sentinel Threat Intelligence, for instance, offers two pricing alternatives: Capacity Reservations
 and Pay-As-You-Go. In the latter,  the current cost is of 	\$2.46 per GB-ingested.  If the presence of IOCs is used to pre-filter   data to be fed to Azure,  the larger the number of IOCs being monitored, the larger the incurred costs~\cite{sentinel,IOCcost}.




% Clearly, there is an intrinsic cost to monitor IOCs and analyze false alerts. 
To cope with the aging of IOCs, threat intelligence platforms, such as the Malware Information Sharing Platform (MISP), have introduced models to determine when an IOC should no longer be monitored. Those models, referred to as aging  models (or decaying models), however, have a number of parameters whose assignment poses its own challenges,  thus motivating  explainable models with simpler -- and possibly fewer -- parameters.
In particular, we focus on a model with  two main parameters, namely the missing and monitoring costs, related to the impact
of missing a sighting and to the attention span
required to handle alarms, respectively. Under such model, we aim at answering the following questions:
% at answering our key motivating questions: 
\begin{itemize}
    \item How long should a certain indicator be monitored for?
    \item What's the optimal aging model parameterization for a given environment?
\end{itemize} 
To answer the above questions, we  leverage real data to compare different parameterizations of IOC aging models.  Our dataset comprises traffic at a real environment spanning more than 1 year, and contains for each IOC the instants at which events associated to it occurred.  Each of those observed events, that may be shared among MISP users, is referred to as a sighting. 
  We utilize sightings as a cornerstone of the aging models.
  
  %
% To tackle those questions we leveraged sightings collected from a real environment and used them to compare different aging models.  We refer to the two main parameters of the model as the missing and  monitoring costs, related to the impact of missing a sighting  and to the attention span required to handle alarms, respectively.

\section{Trace-driven  findings} 

Among our trace-driven findings, we discover that if the cost of  missing a sighting  is below 312 times the daily cost of monitoring an IOC, it is not worth incurring the monitoring costs for any IOC. Conversely, if the cost of a miss is beyond $476$ million dollars,  all IOCs should be constantly monitored, assuming a  unitary daily dollar cost for  monitoring an IOC.  For values inbetween  those two thresholds, 
%
%is ratio between monitoring over missing costs is between two thresholds, namely ${1}/{312}$ and  ${1}/{476 \cdot 10^{6}}$,
 the system benefits from storing IOCs for a finite time-to-live (TTL), which can be set according to the IOC category. To the best of our knowledge, this is the first real world evaluation of thresholds related to IOC aging.  


 






% The MISP provides a sighting feature to signal that an IOC was seen in the wild. 


% \section{Introduction}
%Indicators of Compromise (IOCs) are the foundation of cyber threat intelligence. They are employed in monitoring systems to generate alerts if a match is found. The Malware Information Sharing Platform (MISP) provide a sighting feature to signal that an IOC was seen in the wild.


\section{IOC decaying model}


 To each IOC we associate a corresponding TTL.  The TTL  is initialized at a constant value, and is decremented at every time unit. When TTL reaches zero, the corresponding IOC monitoring is discontinued.   Such a TTL decaying model has a number of different flavors, e.g., varying with respect to how it reacts to sightings.  Under TTL with reset, the TTL is reset to its initial value  whenever a sighting occurs.   Under TTL without reset, in contrast, sightings do not impact the TTL dynamics.  In any case, note that the TTL dynamics are decoupled across multiple IOCs. 
 
 
 
 The rate at which TTL decays over time, as well as the initial value of the TTL, are two among the many parameters that can be tuned according to user needs. 
 In what follows, we focus on the latter, assuming a linear decay of TTL over time.  We let $\timetolive$  denote the initial TTL.
 
 %and refer to the initial \timetolive simply as \timetolive whenever the distinction is clear from context.   
%Methodology.  




\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/IOC_Nov.pdf}
    \caption{Dynamics of IOC creation and sightings.} % In cases (a) and (c) the TTL of the IOC may be set already accounting for the fact that we already observed events in the past; in case (b) the TTL can be set noting that such events never occurred at the considered site before.}
    \label{fig:IOC_dynamics}
\end{figure} 

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/CDFs/cdf_sightings_creation.pdf}
    \caption{CDF of time between sightings and creation dates.}
    \label{fig:cdf_IOC}
\end{figure} 

\section{Dynamics of IOC creation and sightings}

Figure~\ref{fig:IOC_dynamics} shows the typical dynamics of IOC creation and sightings.  An IOC is typically discovered at a vendor or TI source, e.g., in a controlled lab environment or through a honeypot.  Then, the IOC is created and published by a vendor at its platform. At this point, the information is propagated to  MISP instances. The creation date of the IOC corresponds to the date at which it was created at the corresponding MISP instance. Finally, Security Information and Event Management (SIEM) systems monitor the IOCs, and eventually report sightings for the monitored IOCs at the SOCs.

Figure~\ref{fig:cdf_IOC} shows the evolution of sightings and creation of IOCs. 66\% of all sightings in our dataset happened before 2019-07-30. That is, 66\% of all sightings happened in the first 3 months of monitoring.

It is worth noting that some IOCs may have sightings before their corresponding creation dates. This is because once an IOC is created, one may 
detect events by looking at the logs of events retrospectively. Events that  occurred before creation dates yield sightings before creation.

In our trace we also dispose of the events to which each IOC belongs. As IOCs can be categorized according to different criteria, Figure~\ref{fig:correlation_matrix} illustrates how these categories correlate to each other: each cell corresponds to the percentage of sightings pertaining to the row's category that appear in events that also present IOCs from the column's category. From this heat map, we can highlight 2 clusters.

The most apparent one being on the bottom, composed of MD5, SHA-1 and SHA-256 categories, in which we observe that whenever we have an indicator's MD5 hash, it is accompanied by it's SHA-1 hash and 65\% of the time, by it's SHA-256 hash. % Also worth noting that 70% of the time, an event that contains an IP destination IOC also contains the 3 hashes.



\begin{figure*}
    \centering
    \includegraphics[width=1.5\columnwidth]{firstsubmission/imgs/heatmap_Reds.pdf}
    \caption{Correlation Matrix for categories' sightings}
    \label{fig:correlation_matrix}
\end{figure*}

\section{Methodology}


Let the coverage, or hit ratio, of a parameterized TTL model be the fraction of IOC sightings that occur while the corresponding IOC is being monitored.  A sighting to an IOC whose TTL value equals zero is said to be uncovered, contributing towards its miss ratio.   Correspondingly, the monitoring cost at any given point in time is proportional to the number of IOCs whose TTL value is greater than zero.



To answer our main research question, we leverage a dataset of sightings towards IOCs, collected over more than a year.  Our dataset contains, for each sighting towards each IOC, its timestamp and which event it is associated with. In addition, for each IOC we have its type, creation date and a set of anonymized tags.
Using our dataset, we characterize how the number of sightings towards IOCs varies over time and categories, and assess the impact of different TTL model parameters on coverage and corresponding monitoring costs~\cite{romanosky2016examining}.


\section{Simple deterministic bounds}


We begin by estimating an upper bound on the TTL value to cover all sightings for all IOCs. Indeed, a conservative approach towards IOC monitoring consists in setting TTL to a large enough value that, in retrospect, would have covered all sightings.  That approach is optimal if monitoring costs are negligible, e.g., if the team responsible for monitoring IOCs is large enough to treat all alarms in an accurate and timely manner. 


In our trace, the largest gap between the first and last sightings towards an IOC equals 724 days.  Following this conservative monitoring strategy, i.e., letting $\timetolive=724$, and assuming that IOCs are created at a rate of $\lambda$ IOCs per time unit, the expected number of IOCs to be monitored at any point in time equals $724 \cdot \lambda$.   This estimate, however, is very sensitive to outliers.  In addition, new outliers may cause the gap between first and last sighting to increase over time, motivating the use of statistical tools to parameterize TTL in order to determine when and if IOCs should be  evicted. 


\section{Statistical analysis}

To cope with outliers and with the need for allowing a certain level of missed sightings, we consider statistical approaches to parametrize TTLs.  In the simplest setting, we take as inputs the target hit ratio $t$ (with corresponding miss ratio $1-t$) and the cumulative distribution function (CDF) of the time between consecutive sightings, $F(x)=P(X < x)$, where $X$ is a sample from the distribution of the time between sightings.  Then, we let $\timetolive=F^{-1}(t)$.

For large values of $t$, this model clearly degenerates to the simple deterministic bound discussed in the previous paragraph.  Smaller values of $t$ allow us to trade-off between coverage and monitoring costs. In our trace, to capture 90\% of sightings towards IOCs related to emails, we must let $\timetolive=38$  days.  In this case, a 10\% reduction in coverage corresponds to a 95\% decrease in monitoring costs. 

\section{Accounting for categories}


IOCs can be categorized according to different criteria.  In the previous example, we illustrated how IOC types can be instrumental to set TTLs and decrease monitoring costs.  In our trace we count with eleven IOC types: md5, sha1, sha256, ip-src, ip-dst, email-subject, email-dst, domain, hostname, filename and url. Conditioning TTL values to IOC types allows us to significantly reduce the impact of outliers, which skew the TTL values for the whole trace but may not impact certain categories.  
Alternatively, categories may also be instrumental to parametrize the TTL model with reset, taking the set of sightings towards each IOC category as a single stream. In that case, sightings are distinguished by their IOC type,  but not by their IOC identifiers.  The maximum time between sightings through the whole trace, reported above as 724 days, is drastically reduced to 243 days when accounting for sightings of IOCs of the same type. 


The categories discussed above can be split or grouped.  As an example, the eleven categories may be grouped into five coarser groups (see figure \ref{fig:cdf_categorical_grouping1}): hashes (md5, sha1, sha256), ips (ip-src, ip-dst), email (email-subject, email-dst), host (domain, hostname, url) and filename. The coarser the granularity, the simpler the model, requiring less parameters to be evaluated, but the more sensitive are each of the classes to outliers.   Alternatively, additional features may be available to produce supervised or unsupervised clusters of IOCs to be treated in an integrated fashion.  

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/CDFs/cdf_sightings_per_type_grouped.pdf}
    \caption{External plot: CDFs of time between sightings for groups of categories. \\
    Internal plot: CDFs of time between sightings for the same groups, limited to time deltas pertaining to the interval [0,720], i.e., up to 30 days.}
    \label{fig:cdf_categorical_grouping1}
\end{figure} 


% \begin{figure}[h]
%     \centering
%     \includegraphics[width=\columnwidth]{firstsubmission/imgs/CDFs/cdf_FirstSighting_CreationDate.pdf}
%     \caption{First sightings to creation date of IOCs separated by category.}
%     \label{fig:cdf_categorical_grouping2}
% \end{figure}

% \begin{figure}
%     \centering
%     \includegraphics[width=\columnwidth]{firstsubmission/imgs/CDFs/cdf_FirstSighting_CreationDate_2groups.pdf}
%     \caption{External Plot: Grouping for intervals between an IOC's first sighting and creation date. \\
%     Internal plot: Zoom-in on external plot.}
%     \label{fig:cdf_categorical_grouping2}
% \end{figure}

\section{Multiple TTLs per IOC} 


Besides categorical assortment of IOCs, it’s also possible to observe in the trace a clear distinction from the intervals between sightings and the intervals between IOCs creation dates and respective first sightings.  Motivated by this observation, a multi-TTL  model takes into consideration different phases in the life cycle of IOCs.  In particular, immediately after the creation of an IOC it may be associated with a TTL value which decreases up until its first sighting.  At that time, its TTL is reset to a new value to capture inter-sighting statistics. 
As another example, consider IOCs related to advanced persistent threats (APT) campaigns.  The risk associated with APTs tends to be larger, and APTs potentially reuse previously seen infrastructure in new attacks. Such IOCs may pass through dormant and active phases in their life cycles, motivating different TTLs at each phase.  
 

  \section{Basic statistics and back-of-the-envelope calculations} 

%describe Table~\ref{tab:basic_statistics}, discuss some numbers ==> TCC text graft
Table~\ref{tab:basic_statistics} provides a few basic statistics derived from the considered dataset together with the TTL models. Basically, it is separated into three categories. First, TTL with reset, meaning that whenever a new sighting occurs, the TTL is reset to $\timetolive$. In this case, we calculate four main values for the dataset considering only sightings or sightings and creation dates together.
The first row, $R_L$, represents the lower threshold. Let the ratio between monitoring cost and miss cost be $r$. If $r < R_L$, then the best alternative is to always monitor every IOC because the cost of monitoring is too small compared to the cost of miss -- or the cost of miss is too high compared to the cost of monitoring. Similarly, $R_U$ represents the upper threshold where $r > R_U$ means we should never monitor, i.e. the cost of monitoring is too high compared to the cost of miss.
Then, we highlight $\hat{T}$, the maximum distance between adjacent occurrences. Exemplifying, if considering only sightings, this is the maximum number of days between two consecutive sightings in our dataset, which is the maximum TTL required to cover every sighting. $\bar{T}$ is the mean time between those adjacent occurrences, which tells us the rate of new sightings.

We then describe TTL without reset, an approach where a TTL is fixed and a new sighting has no effect. When an IOC enters the system, we define an eviction date and remove it by then. In addition to $R_L$ and $R_U$ seen above, we also show ${\dot{T}}$, equivalent to the maximum TTL required to not miss any sighting, similar to $\hat{T}$ for TTL with reset.

Ultimately, we describe a few general information about the dataset, such as total number of entries in the considered dataset, IOCs with a first date before creation date, IOCs with no creation date available, and relevant dates.

Also, as an usage example of the table, considering only sightings, say that the ratio of monitoring cost per IOC per day divided by the cost of a miss, both in dollars, is greater than  1/312, then it is beneficial to monitor all IOCs forever.


%=======================================
assuming constant number of monitored IOCs equal  14,005,789 and normalized unit cost for monitoring each of them per day, the total normalized monitoring cost 
 equals $Y \times d \times e$ if all IOCs are constantly being monitored during the $d$ days of interest and $e$ is the cost of monitoring per IOC per day.  alternatively, the total number of sightings is $X$, and the total miss cost would be $X  \times c$, under the assumption that no monitoring takes place, where $c$ is the normalized cost per miss, assuming unitary monitoring cost per IOC per day
 
 
  hypothesis: all or nothing, i.e., either monitor during the whole period, or do not monitor at all
 
 total cost due to missing all sightings: $X \times c$
 
 
 if $X \times c < d \times e$ then it is not worth monitoring any sighting (the cost of miss is smaller than the cost of monitoring a single IOC) -- note that $X/d$ is approximately the mean time between sightings (compare numbers with table), so if $X /d < e/c$, i.e., if the mean number of  sightings per day $X/d$, times the cost per miss, $c$,  is smaller than the monitoring cost, $e$, it is not worth storing any IOC at all -- i.e., if  $X/d$, the mean number of sightings per day, is smaller than the  ratio between monitoring cost and miss cost, $e/c$, it is not worth monitoring;
 
 
 if $(de)/X > c$, i.e., if the mean time between sightings times the monitoring cost per day is larger than the cost $c$ it is not worth monitoring
 
 hypothesis: adversarial analysis
 
 if $c > Y \times d e$ then it is worth monitoring during the whole considered period
 
 

 
% if   $(X \times c )/d \geq Y$, i.e., if $c \leq Y \times d/X$, the  monitoring costs are prohibitive and no monitoring should take place.  
 
 
 
 \section{Utilities and costs} 

 
 
 Next, we consider the availability of information about monitoring costs and costs associated with missing a sighting,  to determine the target hit ratio $t$.   Together, these costs can assist in the flexible monitoring of IOCs.  Such costs, e.g., measured in dollars per time unit and dollars per missed sighting, respectively, can be used to establish a utility function that impacts TTL  values.  This is in contrast to setting TTL values directly based on the fraction of missed sightings that can be tolerated.   
 
Introducing monetary costs may impose additional challenges, as determining such costs is non-trivial.  However, monetary costs may help to convey the role of the IOC aging model in the considered organization, bridging the gap between IOC monitoring strategies and other elements of the business workflow.  Monetary costs can be determined exogenously based on related literature or on information provided by certain products, such as Azure Sentinel Threat Intelligence (ASTI). % ASTI offers two price models: Capacity Reservations and Pay-As-You-Go. In the latter,  the current cost is USD 2.46 per GB-ingested.  If the presence of IOCs is used to pre-filter the data to be fed to Azure,  the larger the number of IOCs being monitored, and the larger the incurred costs.





 Alternatively, the ratio between monitoring and missing costs can be estimated in an endogenous fashion, using data from the collected traces. Indeed, the trace of sightings implies that if the cost ratio is above a certain threshold, one should never monitor any IOC (no-monitoring extreme). At the other extreme of the spectrum, when the ratio is below a lower threshold all IOCs should be constantly monitored  (always-monitoring extreme).  Knowing such two thresholds, and understanding how the cost ratio impacts monitoring strategies, together with historical information about monitoring practices in a given business, provides insights on the current and prospective target cost ratios.
 
 
To find the two thresholds referred to in the above paragraph, we define TTLs ranging between 0 and the maximum interval between sightings (see paragraph “Simple deterministic bounds”). For each TTL value we compute, in retrospect, using the provided trace, the corresponding monitoring and missing costs.  The monitoring cost is the number of days we monitor each IOC in our system multiplied by the cost of each day of monitoring.   The missing cost is the number of missed sightings multiplied by the cost of each miss. 




Let $C$ be the total cost, and $\costmon$ and $\costmiss$ be the monitoring and missed sighting costs, respectively.  Under the above simple model, the total cost is a linear function of the time that IOCs were monitored (must also consider IOCs with no sighting) and the number of missed sightings:
\begin{align}
&C(\nmon, \nmiss; \costmon, \costmiss)=\\
& \quad=\costmon \sum_{i=1}^I \nmoni  + \costmiss \sum_{i=1}^I \nmissi \\
&\quad = \costmon \nmon  + \costmiss \nmiss
\end{align}
where $M_i$ and $S_i$ are the monitoring time and number of missed sightings for the $i$-th IOC, and $M$ and $S$ are the corresponding quantities accounting for all IOCs.  Note that $M$ and $S$ are functions of $\timetolive$.  As the dependency of $M$ and $S$ on $T$ may be non-trivial, e.g., non-convex, we proceed with a  trace-driven exploration to 1) determine the best TTL value, given the costs of monitoring and missing and 2) search for the two cost ratios that correspond to the extremal thresholds discussed above.   
The optimization problem corresponding to the optimal TTL estimation is given as follows:
 \begin{align}
    \timetolive^*: \quad  &		\textrm{Argmin}_{\timetolive} & 	C(M, S; C_M, C_S) \nonumber \\  
& \textrm{Subject to} \nonumber   &	M=g(\timetolive) \\
&		&		S=h(\timetolive)  \nonumber 
\end{align}

Let $R=C_M/ C_S$. The optimization problem corresponding to the extremal cost ratio estimation, to the determine an upper bound on the cost ratio $R_U$ beyond which IOCs should never be monitored, is given as follows:
%Min		R 
%Subject to 	\timetolive*=0
%The above problem is equivalent to
 \begin{align}
R_U: &\textrm{Min} \quad 	R \nonumber \\
&  \nonumber 
 \textrm{Subject to } \\
 &\quad \textrm{Argmin}_{\timetolive} R  \cdot g(\timetolive)+h(\timetolive) =0  \nonumber  
\end{align}
Note that $g(0)=0$, therefore for $R > R_U$ we have $C= C_S   h(T)$. In the regime wherein monitoring costs are high, no IOCs are monitored and the ultimate cost depends only on the number of missed sightings. 



Correspondingly, the optimization problem to the determine a lower bound on the cost ratio $R_L$ below which IOCs should always be monitored is given as follows:
\begin{align}
R_L: &\textrm{Max} \quad 	R \nonumber \\
&  \nonumber 
 \textrm{Subject to } \\
 &\quad  \textrm{Argmin}_{\timetolive} R  \cdot g(\timetolive)+h(\timetolive) = \widetilde{ \timetolive}  \nonumber  
\end{align}
%
%
%Max		R 
%Subject to 	\timetolive*=\timetoliveMAX
where    $\widetilde{\timetolive}$   is the maximum feasible TTL value.  
Under a trace-driven approach,   $\widetilde{\timetolive}$   can be set  as the maximum interval between sightings (see paragraph “Simple deterministic bounds”). %The above problem is equivalent to
%Max		R 
%Subject to 	\timetoliveMAX = argmin \timetolive R g(\timetolive)+h(\timetolive)  
Assuming $h(\widetilde{\timetolive})=0$, i.e., no sightings are missed when $\timetolive{}$ is set to $\widetilde{\timetolive}$, condition $R < R_L$ implies that $C/C_S=R \cdot  g(\timetolive)$. In the regime wherein monitoring costs are low, all IOCs are monitored and the ultimate cost depends only on the product $C_M g(\timetolive)$.


Note that in the above formulation we assumed that functions $g(\cdot)$ and $h(\cdot)$ are obtained directly from traces.  Alternatively, we envision that approximating those functions through simple expressions may be instrumental to express the solutions to the above problems in closed-form, which we leave as subject for future works.

\begin{comment}
\begin{table}[t]
    \centering
    \caption{Thresholds on the monitoring cost over miss cost ratio and maximum  time between consecutive events. As an example, if the ratio of the monitoring cost per IOC per day divided by the cost of a miss, both in dollars,  is smaller than  312, it is benefitial to always monitor all IOCs forever, according to our traces, accounting only for the sighting events (i.e., neglecting the time between IOC creation and first sighting). }
    \begin{tabular}{l|r|r|r}
    &    $R_L$ & $R_U$ & $\widetilde{T}$  \\
        \hline \hline
Only    sightings &   312 & 476,197,152 & 461 \\
IOC creation  and sightings    &    2,152 & 28,012,293 & 722
    \end{tabular}
     \label{tab:my_label}
\end{table}

\end{comment}

% From TCC (Breno and Leo final thesis)
\begin{table}[t]
    \centering
    \caption{Thresholds on the monitoring cost over miss cost ratio and maximum  time between consecutive events. As an example, if the ratio of the monitoring cost per IOC per day divided by the cost of a miss, both in dollars,  is smaller than  312, it is benefitial to always monitor all IOCs forever, according to our traces, accounting only for the sighting events (i.e., neglecting the time between IOC creation and first sighting). }
    \scalebox{0.9}{
    \begin{tabular}{l|r|r}
%    &    $R_L$ & $R_U$ & $\widetilde{T}$  \\
& Only sightings & Sightings and\\
& & creation dates \\
        \hline \hline
        \multicolumn{3}{c}{TTL with reset} \\
        \hline
$R_L$  (lower  threshold) & 1:476,197,152  &  1:28,012,293  \\
 \multicolumn{3}{c}{monitoring cost:miss cost  motivating always monitor}  \\
\hline
$R_U$  (upper  threshold) &  1:312    & 1:2,152   \\
 \multicolumn{3}{c}{monitoring cost:miss cost  motivating never monitor}  \\
 \hline
$\hat{T}$ (maximum distance btw.  & & \\   adjacent occurrences of sight & & \\
ings and creations per IOC)  & 461 days & 722 days \\
\hline
& & (83 days \\
$\bar{T}$ (mean distance between  & & between creation \\   adjacent occurrences of sight- & & and 1st sight.)\\
ings and creations per IOC)  & 0.1 day & 0.6 day \\
\hline
    \multicolumn{3}{c}{TTL without reset} \\
        \hline
$R_L$  (lower  threshold) & 1:47,620,165  &  1:843,470 \\
\hline
$R_U$  (upper  threshold) &  1:771    & 1:2115   \\
\hline
${\dot{T}}$ (max. dist. btw. first and  & & \\   last    occurrences  per IOC)  & 496 days & 722 days \\
\hline
\multicolumn{3}{c}{general statistics} \\
\hline
\#   sightings+creations &  892,240  & 898,026 \\
\hline
\#   IOCs with first sighting & \multicolumn{2}{c}{}   \\ before creation date & \multicolumn{2}{c}{530 IOCs}  \\
\hline
\# IOCs with sighting &  \multicolumn{2}{c}{5,789  }\\
\# IOCs without creation date &  \multicolumn{2}{c}{3  }\\
\# IOCs (total) & \multicolumn{2}{c}{$\approx 14,000,000$ } \\
total time & \multicolumn{2}{c}{724 days} \\
first creation date & \multicolumn{2}{c}{2018-09-09} \\
last creation date & \multicolumn{2}{c}{2020-09-02} \\
first sighting & \multicolumn{2}{c}{2019-04-24} \\
last sighting & \multicolumn{2}{c}{2020-09-02} \\
\hline
    \end{tabular}}
    \label{tab:basic_statistics}
\end{table}

%  ORIGINAL TABLE
\begin{comment}
\begin{table}[t]
    \centering
    \caption{Thresholds on the monitoring cost over miss cost ratio and maximum  time between consecutive events. As an example, if the ratio of the monitoring cost per IOC per day divided by the cost of a miss, both in dollars,  is smaller than  312, it is benefitial to always monitor all IOCs forever, according to our traces, accounting only for the sighting events (i.e., neglecting the time between IOC creation and first sighting). }
    \scalebox{0.95}{
    \begin{tabular}{l|r|r}
%    &    $R_L$ & $R_U$ & $\widetilde{T}$  \\
& Only sightings & Sightings and\\
& & creation dates \\
        \hline \hline
        \multicolumn{3}{c}{TTL with reset} \\
        \hline
$R_L$  (lower  threshold) & 1:476,197,152  &  1:28,012,293  \\
 \multicolumn{3}{c}{monitoring cost:miss cost  motivating always monitor}  \\
\hline
$R_U$  (upper  threshold) &  1:312    & 1:2,152   \\
 \multicolumn{3}{c}{monitoring cost:miss cost  motivating never monitor}  \\
 \hline
$\hat{T}$ (maximum distance btw.  & & \\   adjacent occurrences of sigh- & & \\
tings and creations per IOC)  & 461 days & 722 days \\
\hline
& & (??? days btw. \\
$\bar{T}$ (mean distance between  & & creation and\\   adjacent occurrences of sigh- & &  1st sight.)\\
tings and creations per IOC)  & ??? days & 0 days 03:00:16 \\
\hline
    \multicolumn{3}{c}{TTL without reset} \\
        \hline
$R_L$  (lower  threshold) & 1:47,620,165  &  1:843,470 \\
\hline
$R_U$  (upper  threshold) &  1:771    & 1:2115   \\
\hline
${\dot{T}}$ (max. dist. btw. first and  & & \\   last    occurrences  per IOC)  & 496 days & 722 days \\
\hline
\multicolumn{3}{c}{general statistics} \\
\hline
\#   sightings+creations &  892,240  & 898,026 \\
\hline
\#   IOCs with first sighting & \multicolumn{2}{c}{}   \\ before creation date & \multicolumn{2}{c}{530 IOCs}  \\
\hline
\# IOCs with sighting &  \multicolumn{2}{c}{5,789  }\\
\# IOCs without creation date &  \multicolumn{2}{c}{3  }\\
\# IOCs (total) & \multicolumn{2}{c}{$\approx 14,005,789$ } \\
total time & \multicolumn{2}{c}{724 days} \\
first creation date & \multicolumn{2}{c}{2018-09-09} \\
last creation date & \multicolumn{2}{c}{2020-09-02} \\
first sighting & \multicolumn{2}{c}{2019-04-24} \\
last sighting & \multicolumn{2}{c}{2020-09-02} \\
\hline
    \end{tabular}}
    \label{tab:my_label}
\end{table}
\end{comment}



\begin{comment}
\multicolumn{3}{c}{simplified model assuming constant} \\
\multicolumn{3}{c}{\# of monitored IOCs} \\
\hline
initial \# of monitored IOCs & \multicolumn{2}{c}{10 million}  \\
final  \# of  monitored IOCs & \multicolumn{2}{c}{10 million}  \\
& & \\
\hline
\multicolumn{3}{c}{simplified model assuming linear } \\
\multicolumn{3}{c}{increase in  \# of  monitored IOCs} \\
\hline
initial  \# of  monitored IOCs & \multicolumn{2}{c}0  \\
final  \# of  monitored IOCs & \multicolumn{2}{c}{10 million}  \\
& & \\
\hline
%\multicolumn{3}{c}{*unsighted IOCs are approximately 14,000,000}

\end{comment}


\begin{comment}

TTL 0 is best
TTLmax is best
TTLmax
CC
[0, 312]
[476.197.152, infinite)
461
CCcreation
[0, 2152]
[28.012.293, infinite)
722
\end{comment}

Regarding the best TTL value given the costs of monitoring and missing, Figure \ref{fig:cost_curves} depicts how the curves of missing and monitoring behave with different possible TTLs when we assume a value of $C_M = 1.00$ USD and $C_S = 10,000.00$ USD (i.e. a ratio of $R = \frac{1}{10,000}$). 

The combination of these cost curves is represented by an absolute cost curve, in which we clearly observe a singular point of minimum within the span of our trace when the TTL is set to 73 days after the first sighting of an IOC.



\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/cost_curves.pdf}
    \caption{Cost curves for fixated values of $C_M = 1$ and $C_S = 10,000$. In this scenario we can observe how changes in the TTL affect these costs, either individually or together as the Total Cost. It's clear how the $C_S$ curve benefits from the TTL being set past the initial moments.}
    \label{fig:cost_curves}
\end{figure}


\section{Data fits for further analysis}

The following section provides distribution functions that can be used as theoretical descriptions of our data. Hopefully, these data fits will provide a sound foundation when assessing risks. For example, the functions might be used to evaluate and optimize IOC monitoring policies or the investment in intrusion prevention.

For better insights into each category's behavior, we decided to divide our trace -- as discussed in previous sections -- and then fit our theoretical models to the data. Figure \ref{fig:pareto_fit}
 depicts the empirical CDF for the amount of time between sightings belonging to IOC's of MD5 type as well as the Pareto fit of the form:  
 \begin{gather*}
F(x) = 1 - (\frac{k}{x})^\alpha
 \end{gather*} 
 
In some cases, a Weibull distribution of the form 
  \begin{gather*}
F(x) = 1 - e^{-(\frac{x}{k})^{\lambda}}
 \end{gather*} 
provides an even more accurate fit to the data, as depicted in figure \ref{fig:weibull_fit}  ~\cite{frei2006largescale}. The parameters of the fits for each category with at least a certain amount of sightings, i.e. disregarding those that couldn't provide enough data for a reasonable fit, are listed in Table~\ref{tab:pareto_fits} %and Table~\ref{tab:weibull_fits}
for the Pareto and Weibull fits. %, respectively.

Table \ref{tab:pareto_fits} also provides further insight on the quality of both the Weibull and Pareto fits. For each IOC category fitted we list the root mean squared error for it.
% Which comments would be more relevant here? there are no clear trends in the tables for the alpha parameter
While no clear trend can be observed for the values of $\alpha$, we notice that IOCs of the types MD5, SHA-1 and SHA-256 have a relatively poor Pareto fit when compared to the Weibull alternative.

Figure \ref{fig:powerlaw_fit} shows an empirical Complementary CDF (CCDF) and a fitted power law distribution. This analysis focuses on the distributions of intervals in between sightings, providing insights on it's aspect of heavy tailed distributions instead of focusing on it's body, as was the case when comparing to Pareto and Weibull fits. Indeed, it appears that when considering big time intervals, sightings will follow a power law distribution up until near it's end, when the lack of empirical data creates noise. This behavior has also been observed for CCDFs of sightings pertaining to specific categories such as domain, ip source etc.

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/pareto_fit_md5.pdf}
    \caption{The Pareto distribution is clearly a good fit for the time between sightings within categories.}
    \label{fig:pareto_fit}
\end{figure}

\begin{table*}[]
    \centering
    \caption{Best Pareto and Weibull fits to categorical CDFs of time between sightings. For these, we used a Pareto fit of the form $F(x) = 1 - (\frac{k}{x})^\alpha$ and a Weibull distribution of the form $F(x) = 1 - e^{-(\frac{x}{k})^{\lambda}}$.}
\begin{tabular}{|c|c|c|c|c|}
\hline
\textbf{Category} & \textbf{Weibull Parameters}        & \textbf{Weibull RMSE} & \textbf{Pareto Parameters}    & \textbf{Pareto RMSE} \\ \hline \hline
Domain   & $\lambda = 0.2057, k = 0.0004$ & $1.109e^{-5}$ & $\alpha = 1.2931, k = 0.0199$ & $8.005e^{-6}$ \\ \hline
IP Source         & $\lambda = 0.1191, k = 9.65e^{-7}$ & $1.428e^{-5}$         & $\alpha = 0.8263, k = 0.0020$ & $2.253e^{-5}$        \\ \hline
IP Destination    & $\lambda = 0.1354, k = 3.01e^{-5}$ & $5.335e^{-5}$         & $\alpha = 0.7927, k = 0.0067$ & $6.920e^{-5}$        \\ \hline
MD5      & $\lambda = 0.2731, k = 0.2983$ & $1.107e^{-3}$ & $\alpha = 0.7541, k = 0.1914$ & $2.494e^{-3}$ \\ \hline
SHA1     & $\lambda = 0.2735, k = 1.3974$ & $3.460e^{-3}$ & $\alpha = 0.6234, k = 0.3322$ & $7.503e^{-3}$ \\ \hline
SHA256   & $\lambda = 0.2990, k = 0.6838$ & $1.839e^{-3}$ & $\alpha = 0.7274, k = 0.2623$ & $3.990e^{-3}$ \\ \hline
Filename & $\lambda = 0.1375, k = 0.0003$ & $5.559e^{-4}$ & $\alpha = 0.6468, k = 0.0097$ & $7.479e^{-4}$ \\ \hline
URL      & $\lambda = 0.2978, k = 2.2679$ & $1.109e^{-5}$ & $\alpha = 0.6290, k = 0.4199$ & $9.003e^{-3}$ \\ \hline
\end{tabular}
\label{tab:pareto_fits}
\end{table*}

%\begin{table}[]
%    \centering
%    \caption{Best Weibull fits to categorical CDFs of time between sightings. For these, we used a Weibull distribution of the form $F(x) = 1 - e^{-(\frac{x}{k})^{\lambda}}$. }
%\begin{tabular}{|c|c|c|}
%\hline
%\textbf{Category}       & \textbf{Distribution} & \textbf{Parameters}    \\ \hline \hline
%Domain         & Weibull                & $\lambda = 0.2057, k = 0.0004$ \\ \hline
%IP source      & Weibull                & $\lambda = 0.1191, k = 9.65e^{-7}$ \\ \hline
%IP destination & Weibull                & $\lambda = 0.1354, k = 3.01e^{-5}$ \\ \hline
%md5            & Weibull                & $\lambda = 0.2731, k = 0.2983$ \\ \hline
%sha1           & Weibull                & $\lambda = 0.2735, k = 1.3974$ \\ \hline
%sha256         & Weibull                & $\lambda = 0.2990, k = 0.6838$ \\ \hline
%filename       & Weibull                & $\lambda = 0.1375, k = 0.0003$ \\ \hline
%url            & Weibull                & $\lambda = 0.2978, k = 2.2679$ \\ \hline
%\end{tabular}
%\label{tab:weibull_fits}
%\end{table}

% \begin{table}[]
%     \centering
%     \caption{Root Mean Squared Error for the parameters from Pareto fits of table \ref{tab:pareto_fits}}
% \begin{tabular}{|c|c|c|}
% \hline
% \textbf{Category} & \textbf{Distribution} & \textbf{RMSE}      \\ \hline \hline
% Domain            & Pareto                & $8.004e^{-6}$    \\ \hline
% IP source         & Pareto                & $2.253e^{-5}$ \\ \hline
% IP destination    & Pareto                & $6.919e^{-5}$    \\ \hline
% md5               & Pareto                & $2.494e^{-3}$    \\ \hline
% sha1              & Pareto                & $7.503e^{-3}$    \\ \hline
% sha256            & Pareto                & $3.990e^{-3}$    \\ \hline
% filename          & Pareto                & $7.479e^{-4}$    \\ \hline
% url               & Pareto                & $9.003e^{-3}$    \\ \hline
% \end{tabular}
% \label{tab:pareto_std_err}
% \end{table}

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{imgs/weibull_fit_md5.pdf}
    \caption{The Weibull distribution can also be a good fit for the time between sightings within categories.}
    \label{fig:weibull_fit}
\end{figure}

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/powerlaw_plot.pdf}
    \caption{Power law distribution fit in contrast to CCDF for time between all sightings in the trace.}
    \label{fig:powerlaw_fit}
\end{figure}

Another approach is derived from the optics of survival analysis. Using the Kaplan-Meier (KM) estimator, we take into consideration the left censored aspect of the data (i.e., the subject event can not be observed below a threshold value), regarding 533 creation dates in our trace, as depicted in Figure \ref{fig:kme_cd_to_fs}. While the KM estimator will try to redistribute the censored events throughout the time between it's censoring and the end of the timeline, to cope with that on the empirical spectrum, we consider the time between the censored creation dates and their IOC's respective first sighting, as equivalent to the highest possible interval observed.

Reproducing the other analysis in this article using the adjusted creation dates, we found few significant variations in our results. However, the blue curve in Figure \ref{fig:best_TTLs} depicts how further distancing the creation dates from the IOC's first sighting can directly impact the best TTL for a given ratio $R$, as more time is spent monitoring when no sightings are observed, therefore making monitoring overall less rewarding.

%traces composed of plenty IOCs with sparse amounts of sightings each might showcase substantial changes when considering such a scenario.

%. Due to a reformulation of the monitoring system, such IOCs have their creation dates set to the beginning date of our trace, however, they're known to have been created before that.
% prone to reformulation or rephrasing



\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/CDFs/cdf_kme_creation_sighting.pdf}
    \caption{CDF of time between creation date and first sighting. In red, the curve generated by the Kaplan-Meier estimator, in blue, the empirical CDF and in green the empirical CDF with adjustments to the time between creation and first sighting.}
    \label{fig:kme_cd_to_fs}
\end{figure}


\section{Summary and take-away message}

 In summary, we leverage a trace of sightings towards IOCs and consider the problem of determining optimal schedules for the monitoring of such IOCs. To that aim, we consider IOC decaying models, that in essence capture for how long should an IOC be monitored since its creation. The key parameter of the aging model is the time-to-live (TTL): the larger the TTL, the larger the cost but the smaller the chances of an event occurring while the IOC is not covered. Other parameters include the decision about whether to consider TTL with reset or without reset, and the rate at which TTL decays over time, which we assume to be constant.
 
 We begin by considering a  simple deterministic bound, corresponding to the maximum time between sightings found in our trace.  Under this model, the IOCs found in the considered trace should be monitored for roughly two years. 
 
 To cope with misses, we consider a  target hit ratio $t$, and indicate how to set the corresponding TTL. By leveraging different categories composed of multiple IOC types, we are able to isolate outliers from skewing the TTL across categories, and reduce the TTL by roughly 90\% accounting for a miss ratio of up to 10\%. % result of other categories and also differentiate special cases, such as APTs. 
 %It is also important to consider the difference in behaviour observed after the first sighting, resulting in the use of multiple TTLs for an IOC. Additionally, for a given pair of physically relatable costs of monitoring and missing, we find the best corresponding \timetolive. 

 Furthermore, we consider the costs of monitoring IOCs and of missed sightings, and  provide lower and upper bounds ($R_L$ and $R_U$, respectively) on the ratio between such costs so that IOCs should be   monitored  forever or not monitored at all (see Table \ref{tab:basic_statistics}). Such ratio, together with traces collected from a SOC, allow operators to tune TTL values according to their needs.  We illustrate the methodology using a trace collected from a real world environment, and envision that the methodology is applicable across different businesses.
 
 While in “Utilities and Costs” we assume fixed costs for $C_M$ and $C_S$ and discuss how to find the best TTL to the corresponding ratio ($R$), Figure \ref{fig:best_TTLs} isn't held by those assumptions, as it depicts the best TTL for each possible value of $R$, ranging from the lower threshold value to the upper threshold, thus providing operators to produce grounded parameters even when a precise assessment of such costs isn't achievable.
 
 Previous work on IOC decaying models provide no clear indication on how to set the parameters of the decaying model -- instead, they consider a what if analysis, showing how many sightings would have been missed in case a given set of parameters were set; in this paper, we contribute to that body of work  translating the parameterization of a decaying model into the assessment of alternative parameters related to the ratio of miss costs and monitoring costs, which are much closer to the reality of operators. Therefore, we start from a  parameterized model, and reach a parameterized solution, wherein the parameters of the solution are easier to asses and ground than the original parameters of the model.
 
% Such bounds pave the way towards a principled understading of how business models, involving monetary costs, can impact the nuts-and-bolts of the operations of a SOC, involving the assignment of TTLs towards IOCs.

 % Following this framework, we can assess situations where missing sightings can be beneficial by using historical data of sightings in a network.

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/TTL_per_ratio_cd2.pdf}
    \caption{Measure of the best TTL according to the ratio of costs from missing over monitoring ($R^{-1}=C_S/C_M$).}
    \label{fig:best_TTLs}
\end{figure}

\section{Notation}


Let $U$ be the time between consecutive sightings for a given IOC, and denote by $G$  the corresponding IOC category.     Figure XXX shows the cumulative distribution function (CDF) of $U$, $P(U < u)$, accounting for the whole population of sightings, as well as conditional CDFs for each of the XX categories, $P(U < u | G=g)$.   We note that ....


In the above discussion we considered the creation date of IOCs as a  sighting, not distinguishing its nature.  Alternatively, let $\tilde{U}$ be the time between consecutive sightings for a given IOC, without accounting for the creation dates.   Figure XXX shows the CDF of $\tilde{U}$ ...  





\bibliographystyle{IEEEtran}
\bibliography{IOC_ttl}


% \input{appendix}

%add here additional stuff

\end{document}



==> firstsubmission/IOC_ttl_June7.txt <==
%
% link to share: 
% https://www.overleaf.com/5516466239rpqztkytrmrh
%
%

\documentclass{IEEEcsmag}

\usepackage[colorlinks,urlcolor=blue,linkcolor=blue,citecolor=blue]{hyperref}

\usepackage{upmath}
\usepackage{amsmath}

\usepackage{comment}
\usepackage{color,soul}





\jvol{XX}
\jnum{XX}
\paper{8}
\jmonth{May/June}
\jname{IT Professional}
\pubyear{2019}

\newcommand{\timetolive}{T}


\newtheorem{theorem}{Theorem}
\newtheorem{lemma}{Lemma}

\setcounter{secnumdepth}{0}

\begin{document}

\sptitle{Department: Head}
\editor{Editor: Name, xxxx@email}

\title{Healthy Aging:  A Data-Driven View on Indicators of Compromise Decaying Models}

\author{Breno Tostes}
\affil{Federal University of Rio de Janeiro}




\author{{L}eonardo Ventura}
\affil{Federal University of Rio de Janeiro}



\author{Enrico Lovat}
\affil{Siemens Corporation}


 
\author{Matheus Martins}
\affil{Siemens Corporation}

\author{Daniel Sadoc Menasch\'e}
\affil{Federal University of Rio de Janeiro}



\newcommand{\costmon}{C_{\textrm{mon}}}

\newcommand{\nmon}{N_{\textrm{mon}}}

\newcommand{\nmiss}{N_{\textrm{miss}}}



\newcommand{\nmoni}{N_{\textrm{mon}}^{(i)}}

\newcommand{\nmissi}{N_{\textrm{miss}}^{(i)}}

\newcommand{\costmiss}{C_{\textrm{miss}}}



%\author{{L}eandro P. de Aguiar}
% \affil{Siemens Corporation}


\markboth{Department Head}{Paper title}


% security and privacy magazine
%
% https://www.computer.org/csdl/magazine/sp/write-for-us/14680
%
% 


 % The new field of IOC scoring aims at assisting the maintenance of the pool of monitored IOCs and threat intelligence platforms, e.g., MISP, have devised a number of IOC aging models, that account for   the impact of missing a sighting  and to the attention span to handle alarms.  
 
 
\begin{abstract}
For how long should an IOC be monitored? 
We leverage real data to compare different parameterizations of IOC aging models. Among our trace-driven findings, we determine thresholds for the ratio between miss  over monitoring costs such that the system benefits from storing IOCs for a finite time-to-live (TTL) before eviction.  % To the best of our knowledge, this is the first real world evaluation of thresholds related to IOC aging.
 
 %Given a new IOC, for how long should it be monitored? 
 %In this work, we leverage real data to compare different parametrizations of IOC aging models.  Among our trace-driven findings, we determine thresholds for the ratio between miss over monitoring costs such that the system benefits from storing IOCs for a finite time-to-live before eviction. 
\end{abstract}

\maketitle




%\section{Introduction}


% Comments paper – 2 double column pages

% Important point: this paper uses IBM Xforce data -- maybe need special Siemens approval 

% https://www.computer.org/csdl/magazine/sp/write-for-us/14680?title=Author%20Information&periodical=IEEE%20Security%20%26%20Privacy

% Peer-reviewed articles should run between 4,900 to 7,200 words, including all main body, abstract, keyword, bibliography, biography, and table text. The word count should include 250 words for each table and figure. There should be no more than 15 references. The abstract word limit is 50 words.



% For author information and submission criteria for full papers, please visit the Author Information page. As stated there, full papers should be 4900 – 7200 words in length. Please submit full papers through the ScholarOne system, and be sure to select the special-issue name. Manuscripts should not be published or currently submitted for publication elsewhere. Please submit only full papers intended for peer review, not short papers or opinion pieces, to the ScholarOne portal.




%~\cite{Prioritizing}
 
% ~\cite{tenable}

% This study began with the objective of analysing the importance of the cvss temporal attribute of report confidence. After some analysis, there was a perception that report confidence was a product of other factors rather than an independent atribute, most notably being possibly related to the other two temporal score metrics, exploit maturity and remediation level.



%\section{Background and goal}

% https://www.computer.org/csdl/magazine/sp/write-for-us/14680




%=======================================
% !======== FIRST INTRODUCTION =======!
%=======================================

% Have you been overwhelmed by alerts produced by your security system? How many indicators of compromise (IOCs) are you monitoring? Given a new IOC, for how long should it be monitored? Those questions motivate the new field of IOC scoring, which aims at assisting the maintenance of the pool of monitored IOCs.

% To optimize the number of IOCs being monitored, and the number of alerts coming out of it, threat intelligence platforms, such as MISP, have devised a number of IOC aging models.   The two main parameters of the models are miss and  monitoring costs,
% % are these the actual two parameters of MIPS models?
% related to the impact of missing a sighting  and to the attention span to handle alarms, respectively.  Although reference values are key, those values are still broadly open.

% In this work, we leverage real data to compare different parameterizations of IOC aging models. Our dataset comprises traffic at a real environment for more than 1 year.   Among our trace-driven findings, we determine thresholds for the ratio between miss  over monitoring costs such that the system benefits from storing IOCs for a finite time-to-live (TTL) before eviction.   To the best of our knowledge, this is the first real world evaluation of thresholds related to IOC aging.

% \chapterinitial{Indicators}  of compromise (IOCs) are   building blocks for  activity in the security domain.  
%      The massive amount of IOCs and their heterogeneous nature poses new challenges related to their maintenance and usage.  
% Monitoring too few IOCs  causes missed unmonitored events that may threaten the security of the target environment.
% On the other hand, maintaining too many IOCs is prohibitive due to intrinsic  cost of  investigating a large catalog of potential incidents~\cite{liao2016acing}. 







% The costs related to monitoring too many IOCs involve the increased number of false positives, cognitive limitations of security operation centers (SOC) employee, as well as monetary costs related to the price model.  Azure Sentinel Threat Intelligence, for instance, offers two alternatives: Capacity Reservations
%  and Pay-As-You-Go. In the latter,  the current cost is of 	\$2.46 per GB-ingested.  If the presence of IOCs is used to pre-filter the data to be fed to Azure,  the larger the number of IOCs being monitored, the larger the incurred costs~\cite{sentinel,IOCcost}. 
 

% Various solutions have been proposed in the community to model the lifecycle of IOCs and to define aging models to automatically determine ``expiration dates" for indicators.
% However, to the best of our knowledge the evaluations of these models is  limited and speculative in nature. In part, this occurs due to lack of data to support the models. 

% In this work, we report results  of a study that aimed at answering our key motivating questions: 
% \begin{itemize}
%     \item How long should a certain indicator be monitored for? \item What's the optimal aging model for a given environment?
%     \end{itemize} 
%     To tackle those questions we leveraged sightings collected from a real environment, for more than one year, and used them to compare different aging models.  We refer to the two main parameters of the model as the missing and  monitoring costs, related to the impact of missing a sighting  and to the attention span required to handle alarms, respectively.

% Among our trace-driven findings, we discover that if the ratio between missing  over monitoring costs is between two thresholds, namely XX and YY,  the system benefits from storing IOCs for a finite time-to-live, which can be set according to the IOC category.  To the best of our knowledge, this is the first real world evaluation of thresholds related to IOC aging.
% Then, we identify and discuss assumptions behind the considered model. Although the precise numbers are tailored for the considered environment, we envision that the fundamental insights provided in this work generalize to designers tackling the trade offs involved in the assessment of IOC monitoring and aging.  

% In summary, our key contributions are the following:

% \begin{enumerate}
%     \item \textbf{Measurement insights: } by leveraging real traces of IOC sightings, we report statistics of interest, e.g., on the  time between IOC creation and first sighting, and on how those statistics vary across IOC categories
%     \item \textbf{Model based assessment of aging: }  we evaluate  time-to-live aging models for IOCs,  indicating how the collected statistics can be used  to parametrize those model and shed insights on the thresholds to decide when and if an IOC should be evicted. The qualitative discussion of the assumptions behind the aging models can assist practitioners in determining how to maintain their pool of IOCs, whereas the quantitative analysis provides the first known ballpark  references regarding temporal aspects associated to the interplay between IOC creation,  sightings and maintenance.  
% \end{enumerate}

%=======================================
% !======== INTRODUCTION: END =======!
%=======================================



%=======================================
% !======== SECOND INTRODUCTION =======!
%=======================================


 \chapterinitial{Indicators of Compromise} (IOCs), such as IP addresses of compromised hosts, hashes of malware and bodies of emails of phishing campaigns,  are the foundation of cyber threat intelligence. They serve as signatures of risk, being  employed in monitoring systems to generate alerts if a match is found  between known IOCs and  data collected at a given environment.   In essence, the larger the IOC base, the greater is the coverage against previously observed cyber-attacks. However, such coverage  arrives with its own costs. 
 
 
 The massive  amount     of IOCs being constantly created and their heterogeneous nature poses challenges related to their maintenance and usage. 
Indeed, monitoring too few IOCs  causes missed  events corresponding to  unmonitored indicators that may threaten the security of the target environment.
On the other hand, maintaining too many IOCs is prohibitive due to intrinsic  costs of  investigating a large catalog of potential incidents~\cite{liao2016acing}.


Over time, IOCs lose relevance and their monitoring  leads to
costs  related to an increase in the   false positive rate, due to outdated information.  
Indeed, a large number of false positives challenges  cognitive limitations of security operation centers (SOC) employees, and builds   monetary costs related to certain monitoring  price models.  Azure Sentinel Threat Intelligence, for instance, offers two pricing alternatives: Capacity Reservations
 and Pay-As-You-Go. In the latter,  the current cost is of 	\$2.46 per GB-ingested.  If the presence of IOCs is used to pre-filter   data to be fed to Azure,  the larger the number of IOCs being monitored, the larger the incurred costs~\cite{sentinel,IOCcost}.




% Clearly, there is an intrinsic cost to monitor IOCs and analyze false alerts. 
To cope with the aging of IOCs, threat intelligence platforms, such as the Malware Information Sharing Platform (MISP), have introduced models to determine when an IOC should no longer be monitored. Those models, referred to as aging  models (or decaying models), however, have a number of parameters whose assignment poses its own challenges,  thus motivating  explainable models with simpler -- and possibly fewer -- parameters.
In particular, we focus on a model with  two main parameters, namely the missing and monitoring costs, related to the impact
of missing a sighting and to the attention span
required to handle alarms, respectively. Under such model, we aim at answering the following questions:
% at answering our key motivating questions: 
\begin{itemize}
    \item How long should a certain indicator be monitored for?
    \item What's the optimal aging model parameterization for a given environment?
\end{itemize} 
To answer the above questions, we  leverage real data to compare different parameterizations of IOC aging models.  Our dataset comprises traffic at a real environment spanning more than 1 year, and contains for each IOC the instants at which events associated to it occurred.  Each of those observed events, that may be shared among MISP users, is referred to as a sighting. 
  We utilize sightings as a cornerstone of the aging models. 
  
  In summary,
    our dataset contains, for each sighting towards each IOC,  1)  
        its timestamp 
        and 2)  which event it is associated with.  Note that data is anonymized, so the event is characterized by a  non-informative identifier, that serves solely to determine how sightings are related to each other through their corresponding events.
        
        
        In addition, for each IOC we have
        \begin{enumerate}
            \item 
            its type, e.g., domain, IP source, IP destination, email source, email subject, md5, sha1, sha256, filename, hostname or URL,  
            \item creation date and 
            \item a set of anonymized tags.
        \end{enumerate}
Using our dataset, we characterize how the number of sightings towards IOCs varies over time and categories, and assess the impact of different TTL model parameters on coverage and corresponding monitoring costs~\cite{romanosky2016examining}.
   
  
  
  %
% To tackle those questions we leveraged sightings collected from a real environment and used them to compare different aging models.  We refer to the two main parameters of the model as the missing and  monitoring costs, related to the impact of missing a sighting  and to the attention span required to handle alarms, respectively.


\section{Terminology}


The % coverage, or 
hit ratio corresponds to  the fraction of IOC sightings that occur while the corresponding IOC is being monitored.  A sighting to an unmonitored IOC  is said to be uncovered, contributing towards its miss ratio.   Correspondingly, the monitoring cost at any given point in time is proportional to the number of IOCs that are being monitored at that time.

%  whose TTL value is greater than zero. 


\section{Trace-driven  findings} 

Among our trace-driven findings, we discover that if the cost of  missing a sighting  is below 312 times the daily cost of monitoring an IOC, it is not worth incurring the monitoring costs for any IOC. Conversely, if the cost of a miss is beyond $476$ million dollars,  all IOCs should be constantly monitored, assuming a  unitary daily dollar cost for  monitoring an IOC.  For values inbetween  those two thresholds, 
%
%is ratio between monitoring over missing costs is between two thresholds, namely ${1}/{312}$ and  ${1}/{476 \cdot 10^{6}}$,
 the system benefits from storing IOCs for a finite time-to-live (TTL), which can be set according to the IOC category. To the best of our knowledge, this is the first real world evaluation of thresholds related to IOC aging.  


 






% The MISP provides a sighting feature to signal that an IOC was seen in the wild. 


% \section{Introduction}
%Indicators of Compromise (IOCs) are the foundation of cyber threat intelligence. They are employed in monitoring systems to generate alerts if a match is found. The Malware Information Sharing Platform (MISP) provide a sighting feature to signal that an IOC was seen in the wild.


\section{IOC decaying model}


 To each IOC we associate a corresponding TTL.  The TTL  is initialized at a constant value, and is decremented at every time unit. When TTL reaches zero, the corresponding IOC monitoring is discontinued.   Such a TTL decaying model has a number of different flavors, e.g., varying with respect to how it reacts to sightings.  Under TTL with reset, the TTL is reset to its initial value  whenever a sighting occurs.   Under TTL without reset, in contrast, sightings do not impact the TTL dynamics.  In any case, note that the TTL dynamics are decoupled across multiple IOCs. 
 
 
 
 The rate at which TTL decays over time, as well as the initial value of the TTL, are two among the many parameters that can be tuned according to user needs. 
 In what follows, we focus on the latter, assuming a linear decay of TTL over time.  We let $\timetolive$  denote the initial TTL.
 
 %and refer to the initial \timetolive simply as \timetolive whenever the distinction is clear from context.   
%Methodology.  




\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/IOC_Nov.pdf}
    \caption{Dynamics of IOC creation and sightings.} % In cases (a) and (c) the TTL of the IOC may be set already accounting for the fact that we already observed events in the past; in case (b) the TTL can be set noting that such events never occurred at the considered site before.}
    \label{fig:IOC_dynamics}
\end{figure} 


\section{Dynamics of IOC creation and sightings}

Figure~\ref{fig:IOC_dynamics} shows the typical dynamics of IOC creation and sightings.  An IOC is typically discovered at a vendor or TI source, e.g., in a controlled lab environment or through a honeypot.  Then, the IOC is created and published by a vendor at its platform. At this point, the information is propagated to  MISP instances. The creation date of the IOC corresponds to the date at which it was created at the corresponding MISP instance. Finally, Security Information and Event Management (SIEM) systems monitor the IOCs, and eventually report sightings for the monitored IOCs at the SOCs.

Our trace comprises 5,789 IOCs with at least one sighting.  The first and last IOC creation dates occurred at 9/9/2018 and 9/2/2020, respectively.  The last sighting  occurred at the same date at which  the last IOC was created. 
Figure~\ref{fig:cdf_IOC} shows the cumulative fraction of   IOCs created during the interval of our trace,   and the cumulative fraction of  sightings    issued across that interval.  Among all sightings,  66\%  occurred  during the  first three months of our monitoring campaign, between 4/24/2019 and 7/30/2019. 

\begin{figure}[t]
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/CDFs/cdf_sightings_creation.pdf}
    \caption{Cumulative fraction of IOCs created, and   sightings, as seen in our traces. \hl{please, make this plot more readable} \textcolor{blue}{Partially done}}
    \label{fig:cdf_IOC}
\end{figure} 
% That is, 66\% of all sightings happened in the first 3 months of monitoring.

It is worth noting that some IOCs may have sightings before their corresponding creation dates. This is because once an IOC is created, one may, in retrospect,  
detect events at  system  logs. Events that  occurred before creation dates yield sightings before creation. Among the   IOCs with sightings in our trace, 9\% (530/5,789)  contain sightings before their creation dates.

%In our trace we also dispose of the events to which each IOC belongs. 

\section{IOC Categories}
In our trace, each IOC belongs to one of the eleven categories shown in Figure~\ref{fig:correlation_matrix}.  In addition, each sighting to an IOC belongs to an event, where an event  consists of a collection of sightings to related IOCs over time.  Despite the fact that the IOCs and events in our trace were anonymized, we are still able to correlate sighting categories through the corresponding events. To that aim, in Figure~\ref{fig:correlation_matrix}  each cell corresponds to the percentage of sightings pertaining to the row's category that appear in events that also present IOCs from the column's category. From this heat map, we can highlight two clusters.

The first cluster, on the bottom right, comprises MD5, SHA-1 and SHA-256 categories, in which we observe that whenever we have an indicator's MD5 hash, it is accompanied by its SHA-1 hash and,  65\% of the time, by its SHA-256 hash. Indeed, it is typical to share different hash values for a given malware or  for its variants. The second cluster, on the top  left, suggests that domain names and IP addresses also tend to be shared through common events.  



% Also worth noting that 70% of the time, an event that contains an IP destination IOC also contains the 3 hashes.



\begin{figure*}
    \centering
    \includegraphics[width=1.5\columnwidth]{firstsubmission/imgs/heatmap_Reds.pdf}
    \caption{Correlation matrix of IOC categories, obtained from the relation between  IOC   sightings and events.  Each cell corresponds to the percentage of sightings pertaining to the row's category that appear in events that also have IOCs from the column's category.}
    \label{fig:correlation_matrix}
\end{figure*}




 


\section{Simple deterministic bounds}


We begin by estimating an upper bound on the TTL value to cover all sightings for all IOCs. Indeed, a conservative approach towards IOC monitoring consists in setting TTL to a large enough value that, in retrospect, would have covered all sightings.  That approach is optimal if monitoring costs are negligible, e.g., if the team responsible for monitoring IOCs is large enough to treat all alarms in an accurate and timely manner. 


In our trace, the largest gap between the first and last sightings towards an IOC equals 724 days.  Following this conservative monitoring strategy, i.e., letting $\timetolive=724$, and assuming that IOCs are created at a rate of $\lambda$ IOCs per time unit, the expected number of IOCs to be monitored at any point in time equals $724 \cdot \lambda$.   This estimate, however, is very sensitive to outliers.  In addition, new outliers may cause the gap between first and last sighting to increase over time, motivating the use of statistical tools to parameterize TTL in order to determine when and if IOCs should be  evicted. 


\section{Statistical analysis}

To cope with outliers and with the need for allowing a certain level of missed sightings, we consider statistical approaches to parametrize TTLs.  In the simplest setting, we take as inputs the target hit ratio $t$ (with corresponding miss ratio $1-t$) and the cumulative distribution function (CDF) of the time between consecutive sightings, $F(x)=P(X < x)$, where $X$ is a sample from the distribution of the time between sightings.  Then, we let $\timetolive=F^{-1}(t)$.

For large values of $t$, this model clearly degenerates to the simple deterministic bound discussed in the previous paragraph.  Smaller values of $t$ allow us to trade-off between coverage and monitoring costs. In our trace, to capture 90\% of sightings towards IOCs related to emails, we must let $\timetolive=38$  days.  In this case, a 10\% reduction in coverage corresponds to a 95\% decrease  ($1-38/724=0.95$)   in monitoring costs. 

\section{Accounting for categories}


IOCs can be categorized according to different criteria.  In the previous example, we illustrated how IOC types can be instrumental to set TTLs and decrease monitoring costs.  In our trace we count with eleven IOC types: md5, sha1, sha256, ip-src, ip-dst, email-subject, email-dst, domain, hostname, filename and url. Also, no IOC can be of more than one type at once. Conditioning TTL values to IOC types allows us to significantly reduce the impact of outliers, which skew the TTL values for the whole trace but may not impact certain categories.  



The categories discussed above can be split or grouped.  As an example, the eleven categories may be grouped into five coarser groups (see Figure \ref{fig:cdf_categorical_grouping1}): hashes (md5, sha1, sha256), IPs (ip-src, ip-dst), email (email-subject, email-dst), host (domain, hostname, url) and filename.  In what follows, we refer to those five clusters of categories simply as categories. The coarser the granularity of the clusters,  the simpler the model, requiring less parameters to be evaluated, but the more sensitive are each of the clusters to outliers.   Alternatively, additional features may be available to produce supervised or unsupervised clusters of IOCs to be treated in an integrated fashion.  

 In Figure \ref{fig:cdf_categorical_grouping1}, instead of taking a look at individual categories as a time series of all sightings from multiple IOCs which belong to one of eleven types, we take sets of related types (as described previously for the 5 category groups in Figure \ref{fig:cdf_categorical_grouping1}) as one broader time series, i.e., one single stream, which contains all sightings from the IOCs that belong to any type from the category group.

In this case, sightings are distinguished by their IOC type,  but not by their IOC identifiers.  The maximum time between consecutive sightings through the whole trace,  previously reported  as 724 days, is drastically reduced to 243 days when accounting for sightings of IOCs of the same type as being part of a single stream. In addition, it is worth noting that categories where information tends to be more long lasting, such as hashes, mails and filenames, produce sightings that are more far apart. The classes of IPs and hosts, in contrast, whose IOCs are more ephemeral, tend to produce sightings that are closer to the creation dates of the corresponding IOCs. 


\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/CDFs/cdf_sightings_per_type_grouped.pdf}
    \caption{  CDFs of time between sightings for five  categories.   
    Internal plot: zoom accounting for time between sightings of  up to 30 days. \hl{how was this plot generated?} \textcolor{blue}{Done}}
    \label{fig:cdf_categorical_grouping1}
\end{figure} 


% \begin{figure}[h]
%     \centering
%     \includegraphics[width=\columnwidth]{firstsubmission/imgs/CDFs/cdf_FirstSighting_CreationDate.pdf}
%     \caption{First sightings to creation date of IOCs separated by category.}
%     \label{fig:cdf_categorical_grouping2}
% \end{figure}

% \begin{figure}
%     \centering
%     \includegraphics[width=\columnwidth]{firstsubmission/imgs/CDFs/cdf_FirstSighting_CreationDate_2groups.pdf}
%     \caption{External Plot: Grouping for intervals between an IOC's first sighting and creation date. \\
%     Internal plot: Zoom-in on external plot.}
%     \label{fig:cdf_categorical_grouping2}
% \end{figure}

\section{Multiple TTLs per IOC} 


Besides categorical assortment of IOCs, it’s also possible to observe in the trace a clear distinction from the intervals between sightings and the intervals between IOCs creation dates and respective first sightings. \hl{can you show this through a plot or through numbers?}  Motivated by this observation, a multi-TTL  model takes into consideration different phases in the life cycle of IOCs.  In particular, immediately after the creation of an IOC it may be associated with a TTL value which decreases up until its first sighting.  At that time, its TTL is reset to a new value to capture inter-sighting statistics. 
As another example, consider IOCs related to advanced persistent threats (APT) campaigns.  The risk associated with APTs tends to be larger, and APTs potentially reuse previously seen infrastructure in new attacks. Such IOCs may pass through dormant and active phases in their life cycles, motivating different TTLs at each phase.  
 

  \section{Back-of-the-envelope calculations} 

%describe Table~\ref{tab:basic_statistics}, discuss some numbers ==> TCC text graft
Table~\ref{tab:basic_statistics} provides a few basic statistics derived from the considered dataset together with the TTL models. Basically, it is separated into three categories. First, TTL with reset, meaning that whenever a new sighting occurs, the TTL is reset to $\timetolive$. In this case, we calculate four main values for the dataset considering only sightings or sightings and creation dates together.
The first row, $R_L$, represents the lower threshold. Let the ratio between monitoring cost and miss cost be $R$. If $R < R_L$, then the best alternative is to always monitor every IOC because the cost of monitoring is too small compared to the cost of miss -- or the cost of miss is too high compared to the cost of monitoring. Similarly, $R_U$ represents the upper threshold where $R > R_U$ means we should never monitor, i.e. the cost of monitoring is too high compared to the cost of miss.
Then, we highlight $\hat{T}$, the maximum distance between adjacent occurrences. Exemplifying, if considering only sightings, this is the maximum number of days between two consecutive sightings in our dataset, which is the maximum TTL required to cover every sighting. $\bar{T}$ is the mean time between those adjacent occurrences, which tells us the rate of new sightings.

We then describe TTL without reset, an approach where a TTL is fixed and a new sighting has no effect. When an IOC enters the system, we define an eviction date and remove it by then. In addition to $R_L$ and $R_U$ seen above, we also show ${\dot{T}}$, equivalent to the maximum TTL required to not miss any sighting, similar to $\hat{T}$ for TTL with reset.

Ultimately, we describe a few general information about the dataset, such as total number of entries in the considered dataset, IOCs with a first date before creation date, IOCs with no creation date available, and relevant dates.

Also, as an usage example of the table, considering only sightings, say that the ratio of monitoring cost per IOC per day divided by the cost of a miss, both in dollars, is greater than  1/312, then it is beneficial to monitor all IOCs forever.

% Maybe this is good? Perhaps needs refinement for more clear explanation?
To calculate the threshold entries in Table \ref{tab:basic_statistics}, we first get the amount of misses and the total time until expiration for all IOCs by varying the TTL from 0 days to the biggest interval between sightings (or between a sighting and a creation date) in the trace. This way we guarantee the coverage encompasses all sightings when the TTL reaches it's maximum value. %The following step is discussed in great detail in the next section, should we explain it here too?

%Then, to calculate the optimal TTL, i.e., the argmin ratio, $R$, 
%which TTL minimizes the total cost, we make a binary search by varying the value of the ratio, $R$, 

%=======================================
assuming constant number of monitored IOCs equal  14,005,789 and normalized unit cost for monitoring each of them per day, the total normalized monitoring cost 
 equals $Y \times d \times e$ if all IOCs are constantly being monitored during the $d$ days of interest and $e$ is the cost of monitoring per IOC per day.  alternatively, the total number of sightings is $X$, and the total miss cost would be $X  \times c$, under the assumption that no monitoring takes place, where $c$ is the normalized cost per miss, assuming unitary monitoring cost per IOC per day
 
 
  hypothesis: all or nothing, i.e., either monitor during the whole period, or do not monitor at all
 
 total cost due to missing all sightings: $X \times c$
 
 
 if $X \times c < d \times e$ then it is not worth monitoring any sighting (the cost of miss is smaller than the cost of monitoring a single IOC) -- note that $X/d$ is approximately the mean time between sightings (compare numbers with table), so if $X /d < e/c$, i.e., if the mean number of  sightings per day $X/d$, times the cost per miss, $c$,  is smaller than the monitoring cost, $e$, it is not worth storing any IOC at all -- i.e., if  $X/d$, the mean number of sightings per day, is smaller than the  ratio between monitoring cost and miss cost, $e/c$, it is not worth monitoring;
 
 
 if $(de)/X > c$, i.e., if the mean time between sightings times the monitoring cost per day is larger than the cost $c$ it is not worth monitoring
 
 hypothesis: adversarial analysis
 
 if $c > Y \times d e$ then it is worth monitoring during the whole considered period
 
 

 
% if   $(X \times c )/d \geq Y$, i.e., if $c \leq Y \times d/X$, the  monitoring costs are prohibitive and no monitoring should take place.  
 
 
 
 \section{Utilities and costs} 

 
 
 Next, we consider the availability of information about monitoring costs and costs associated with missing a sighting,  to determine the target hit ratio $t$.   Together, these costs can assist in the flexible monitoring of IOCs.  Indeed, such costs, e.g., measured in dollars per time unit and dollars per missed sighting, respectively, can be used to establish a utility function that allows us to set  TTL  values in a principled utility-oriented  fashion.
 
 % This is in contrast to setting TTL values directly based on the fraction of missed sightings that can be tolerated.   
 
Introducing monetary costs may impose additional challenges, as determining such costs is non-trivial.  However, monetary costs may help to convey the role of the IOC aging model in the considered organization, bridging the gap between IOC monitoring strategies and other elements of the business workflow.  Monetary costs can be determined exogenously based on related literature or on information provided by certain products, such as Azure Sentinel Threat Intelligence (ASTI). % ASTI offers two price models: Capacity Reservations and Pay-As-You-Go. In the latter,  the current cost is USD 2.46 per GB-ingested.  If the presence of IOCs is used to pre-filter the data to be fed to Azure,  the larger the number of IOCs being monitored, and the larger the incurred costs.





 Alternatively, the ratio between monitoring and missing costs can be estimated in an endogenous fashion, using data from the collected traces. Indeed, the trace of sightings implies that if the cost ratio is above a certain threshold, one should never monitor any IOC (no-monitoring extreme). At the other extreme of the spectrum, when the ratio is below a lower threshold all IOCs should be constantly monitored  (always-monitoring extreme).  Knowing such two thresholds, and understanding how the cost ratio impacts monitoring strategies, together with historical information about monitoring practices in a given business, provides insights on the current and prospective target cost ratios.
 
 
To find the two thresholds referred to in the above paragraph, we define TTLs ranging between 0 and the maximum interval between sightings (see paragraph “Simple deterministic bounds”). For each TTL value we compute, in retrospect, using the provided trace, the corresponding monitoring and missing costs.  The monitoring cost is the number of days we monitor each IOC in our system multiplied by the cost of each day of monitoring.   The missing cost is the number of missed sightings multiplied by the cost of each miss. 




Let $C$ be the total cost, and $\costmon$ and $\costmiss$ be the monitoring and missed sighting costs, respectively.  Under the above simple model, the total cost is a linear function of the time that IOCs were monitored (must also consider IOCs with no sighting) and the number of missed sightings:
\begin{align}
&C(\nmon, \nmiss; \costmon, \costmiss)=\\
& \quad=\costmon \sum_{i=1}^I \nmoni  + \costmiss \sum_{i=1}^I \nmissi \\
&\quad = \costmon \nmon  + \costmiss \nmiss
\end{align}
where $M_i$ and $S_i$ are the monitoring time and number of missed sightings for the $i$-th IOC, and $M$ and $S$ are the corresponding quantities accounting for all IOCs.  Note that $M$ and $S$ are functions of $\timetolive$. Indeed, as many IOCs receive no sightings, we have
\begin{align}
    &N_{\textrm{mon}}^{(i)}= \nonumber \\
    &=\left\{ \begin{array}{ll}
        T, & \textrm{if IOC } i \textrm{ has no sightings} \\
        T+\Delta T^{(i)}, & \textrm{otherwise} 
    \end{array} \right.
\end{align}
where $\Delta T^{(i)}$ is the additional number of days at which IOC $i$ is monitored beyond $T$.  Note that
\begin{equation}
N_{\textrm{mon}} = T \cdot I + \sum_{i=1}^I    \Delta T^{(i)}
\end{equation}

As the dependency of $M$ and $S$ on $T$ may be non-trivial, e.g., non-convex, we proceed with a  trace-driven exploration to 1) determine the best TTL value, given the costs of monitoring and missing and 2) search for the two cost ratios that correspond to the extremal thresholds discussed above.   
The optimization problem corresponding to the optimal TTL estimation is given as follows:
 \begin{align}
    \timetolive^*: \quad  &		\textrm{Argmin}_{\timetolive} & 	C(M, S; C_M, C_S) \nonumber \\  
& \textrm{Subject to} \nonumber   &	M=g(\timetolive) \\
&		&		S=h(\timetolive)  \nonumber 
\end{align}

Let $R=C_M/ C_S$. The optimization problem corresponding to the extremal cost ratio estimation, to the determine an upper bound on the cost ratio $R_U$ beyond which IOCs should never be monitored, is given as follows:
%Min		R 
%Subject to 	\timetolive*=0
%The above problem is equivalent to
 \begin{align}
R_U: &\textrm{Min} \quad 	R \nonumber \\
&  \nonumber 
 \textrm{Subject to } \\
 &\quad \textrm{Argmin}_{\timetolive} R  \cdot g(\timetolive)+h(\timetolive) =0  \nonumber  
\end{align}
Note that $g(0)=0$, therefore for $R > R_U$ we have $C= C_S   h(T)$. In the regime wherein monitoring costs are high, no IOCs are monitored and the ultimate cost depends only on the number of missed sightings. 



Correspondingly, the optimization problem to the determine a lower bound on the cost ratio $R_L$ below which IOCs should always be monitored is given as follows:
\begin{align}
R_L: &\textrm{Max} \quad 	R \nonumber \\
&  \nonumber 
 \textrm{Subject to } \\
 &\quad  \textrm{Argmin}_{\timetolive} R  \cdot g(\timetolive)+h(\timetolive) = \widetilde{ \timetolive}  \nonumber  
\end{align}
%
%
%Max		R 
%Subject to 	\timetolive*=\timetoliveMAX
where    $\widetilde{\timetolive}$   is the maximum feasible TTL value.  
Under a trace-driven approach,   $\widetilde{\timetolive}$   can be set  as the maximum interval between sightings (see paragraph “Simple deterministic bounds”). %The above problem is equivalent to
%Max		R 
%Subject to 	\timetoliveMAX = argmin \timetolive R g(\timetolive)+h(\timetolive)  
Assuming $h(\widetilde{\timetolive})=0$, i.e., no sightings are missed when $\timetolive{}$ is set to $\widetilde{\timetolive}$, condition $R < R_L$ implies that $C/C_S=R \cdot  g(\timetolive)$. In the regime wherein monitoring costs are low, all IOCs are monitored and the ultimate cost depends only on the product $C_M g(\timetolive)$.


Note that in the above formulation we assumed that functions $g(\cdot)$ and $h(\cdot)$ are obtained directly from traces.  Alternatively, we envision that approximating those functions through simple expressions may be instrumental to express the solutions to the above problems in closed-form, which we leave as subject for future works.

\begin{comment}
\begin{table}[t]
    \centering
    \caption{Thresholds on the monitoring cost over miss cost ratio and maximum  time between consecutive events. As an example, if the ratio of the monitoring cost per IOC per day divided by the cost of a miss, both in dollars,  is smaller than  312, it is benefitial to always monitor all IOCs forever, according to our traces, accounting only for the sighting events (i.e., neglecting the time between IOC creation and first sighting). }
    \begin{tabular}{l|r|r|r}
    &    $R_L$ & $R_U$ & $\widetilde{T}$  \\
        \hline \hline
Only    sightings &   312 & 476,197,152 & 461 \\
IOC creation  and sightings    &    2,152 & 28,012,293 & 722
    \end{tabular}
     \label{tab:my_label}
\end{table}

\end{comment}

% From TCC (Breno and Leo final thesis)
\begin{table}[t]
    \centering
    \caption{Thresholds on the monitoring cost over miss cost ratio and maximum  time between consecutive events. As an example, if the ratio of the monitoring cost per IOC per day divided by the cost of a miss, both in dollars,  is smaller than  312, it is benefitial to always monitor all IOCs forever, according to our traces, accounting only for the sighting events (i.e., neglecting the time between IOC creation and first sighting). }
    \scalebox{0.9}{
    \begin{tabular}{l|r|r}
%    &    $R_L$ & $R_U$ & $\widetilde{T}$  \\
& Only sightings & Sightings and\\
& & creation dates \\
   \hline
\hline
\multicolumn{3}{c}{general statistics} \\
\hline
\#   sightings+creations &  892,240  & 898,026 \\
\hline
\#   IOCs with first sighting & \multicolumn{2}{c}{}   \\ before creation date & \multicolumn{2}{c}{530 IOCs}  \\
\hline
\# IOCs with sighting &  \multicolumn{2}{c}{5,789  }\\
\# IOCs without creation date &  \multicolumn{2}{c}{3  }\\
\# IOCs (total) & \multicolumn{2}{c}{$\approx 14,000,000$ } \\
total time & \multicolumn{2}{c}{724 days} \\
first creation date & \multicolumn{2}{c}{2018-09-09} \\
last creation date & \multicolumn{2}{c}{2020-09-02} \\
first sighting & \multicolumn{2}{c}{2019-04-24} \\
last sighting & \multicolumn{2}{c}{2020-09-02} \\     \hline \hline
        \multicolumn{3}{c}{TTL with reset} \\
        \hline
$R_L$  (lower  threshold) & 1:476,197,152  &  1:28,012,293  \\
 \multicolumn{3}{c}{monitoring cost:miss cost  motivating always monitor}  \\
\hline
$R_U$  (upper  threshold) &  1:312    & 1:2,152   \\
 \multicolumn{3}{c}{monitoring cost:miss cost  motivating never monitor}  \\
 \hline
\hline
    \multicolumn{3}{c}{TTL without reset} \\
        \hline
$R_L$  (lower  threshold) & 1:47,620,165  &  1:843,470 \\
 \multicolumn{3}{c}{monitoring cost:miss cost  motivating always monitor}  \\
\hline
$R_U$  (upper  threshold) &  1:771    & 1:2,115   \\
 \multicolumn{3}{c}{monitoring cost:miss cost  motivating never monitor}  \\
\hline
\hline
\multicolumn{3}{c}{time between events} \\
\hline
${\dot{T}}$ (max. dist. btw. first and  & & \\   last    occurrences  per IOC)  & 496 days & 722 days \\
\hline
$\hat{T}$ (maximum distance btw.  & & \\   adjacent occurrences  per IOC)  & 461 days & 722 days \\
\hline
$\bar{T}$ (mean distance between  & &  \\
adjacent occurrences  per IOC)  & 0.1 day & 0.6 day \\
\hline
mean distance between &    \multicolumn{2}{c}{}  \\
creation and 1st sighting & \multicolumn{2}{c}{83 days} \\
\hline
    \end{tabular}}
    \label{tab:basic_statistics}
\end{table}
 

Regarding the best TTL value given the costs of monitoring and missing, Figure \ref{fig:cost_curves} depicts how the curves of missing and monitoring behave with different possible TTLs when we assume a value of $C_M = 1.00$ USD and $C_S = 10,000.00$ USD (i.e. a ratio of $R = \frac{1}{10,000}$). 

The combination of these cost curves is represented by an absolute cost curve, in which we clearly observe a singular point of minimum within the span of our trace when the TTL is set to 73 days after the first sighting of an IOC.



\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/cost_curves.pdf}
    \caption{Cost curves for fixated values of $C_M = 1$ and $C_S = 10,000$. In this scenario we can observe how changes in the TTL affect these costs, either individually or together as the Total Cost. It's clear how the $C_S$ curve benefits from the TTL being set past the initial moments.}
    \label{fig:cost_curves}
\end{figure}


\section{Data fits for further analysis}

The following section provides distribution functions that can be used as theoretical descriptions of our data. Hopefully, these data fits will provide a sound foundation when assessing risks. For example, the functions might be used to evaluate and optimize IOC monitoring policies or the investment in intrusion prevention.

For better insights into each category's behavior, we decided to divide our trace -- as discussed in previous sections -- and then fit our theoretical models to the data. Figure \ref{fig:pareto_fit}
 depicts the empirical CDF for the amount of time between sightings belonging to IOC's of MD5 type as well as the Pareto fit of the form:  
 \begin{gather*}
F(x) = 1 - (\frac{k}{x})^\alpha
 \end{gather*} 
 
In some cases, a Weibull distribution of the form 
  \begin{gather*}
F(x) = 1 - e^{-(\frac{x}{k})^{\lambda}}
 \end{gather*} 
provides an even more accurate fit to the data, as depicted in figure \ref{fig:weibull_fit}  ~\cite{frei2006largescale}. The parameters of the fits for each category with at least a certain amount of sightings, i.e. disregarding those that couldn't provide enough data for a reasonable fit, are listed in Table~\ref{tab:pareto_fits} %and Table~\ref{tab:weibull_fits}
for the Pareto and Weibull fits. %, respectively.

Table \ref{tab:pareto_fits} also provides further insight on the quality of both the Weibull and Pareto fits. For each IOC category fitted we list the root mean squared error for it.
% Which comments would be more relevant here? there are no clear trends in the tables for the alpha parameter
While no clear trend can be observed for the values of $\alpha$, we notice that IOCs of the types MD5, SHA-1 and SHA-256 have a relatively poor Pareto fit when compared to the Weibull alternative.

Figure \ref{fig:powerlaw_fit} shows an empirical Complementary CDF (CCDF) and a fitted power law distribution. This analysis focuses on the distributions of intervals in between sightings, providing insights on it's aspect of heavy tailed distributions instead of focusing on it's body, as was the case when comparing to Pareto and Weibull fits. Indeed, it appears that when considering big time intervals, sightings will follow a power law distribution up until near it's end, when the lack of empirical data creates noise. This behavior has also been observed for CCDFs of sightings pertaining to specific categories such as domain, ip source etc.

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/pareto_fit_md5.pdf}
    \caption{The Pareto distribution is clearly a good fit for the time between sightings within categories.}
    \label{fig:pareto_fit}
\end{figure}

\begin{table*}[]
    \centering
    \caption{Best Pareto and Weibull fits to categorical CDFs of time between sightings. For these, we used a Pareto fit of the form $F(x) = 1 - (\frac{k}{x})^\alpha$ and a Weibull distribution of the form $F(x) = 1 - e^{-(\frac{x}{k})^{\lambda}}$.}
\begin{tabular}{|c|c|c|c|c|}
\hline
\textbf{Category} & \textbf{Weibull Parameters}        & \textbf{Weibull RMSE} & \textbf{Pareto Parameters}    & \textbf{Pareto RMSE} \\ \hline \hline
Domain   & $\lambda = 0.2057, k = 0.0004$ & $1.109e^{-5}$ & $\alpha = 1.2931, k = 0.0199$ & $8.005e^{-6}$ \\ \hline
IP Source         & $\lambda = 0.1191, k = 9.65e^{-7}$ & $1.428e^{-5}$         & $\alpha = 0.8263, k = 0.0020$ & $2.253e^{-5}$        \\ \hline
IP Destination    & $\lambda = 0.1354, k = 3.01e^{-5}$ & $5.335e^{-5}$         & $\alpha = 0.7927, k = 0.0067$ & $6.920e^{-5}$        \\ \hline
MD5      & $\lambda = 0.2731, k = 0.2983$ & $1.107e^{-3}$ & $\alpha = 0.7541, k = 0.1914$ & $2.494e^{-3}$ \\ \hline
SHA1     & $\lambda = 0.2735, k = 1.3974$ & $3.460e^{-3}$ & $\alpha = 0.6234, k = 0.3322$ & $7.503e^{-3}$ \\ \hline
SHA256   & $\lambda = 0.2990, k = 0.6838$ & $1.839e^{-3}$ & $\alpha = 0.7274, k = 0.2623$ & $3.990e^{-3}$ \\ \hline
Filename & $\lambda = 0.1375, k = 0.0003$ & $5.559e^{-4}$ & $\alpha = 0.6468, k = 0.0097$ & $7.479e^{-4}$ \\ \hline
URL      & $\lambda = 0.2978, k = 2.2679$ & $1.109e^{-5}$ & $\alpha = 0.6290, k = 0.4199$ & $9.003e^{-3}$ \\ \hline
\end{tabular}
\label{tab:pareto_fits}
\end{table*}

%\begin{table}[]
%    \centering
%    \caption{Best Weibull fits to categorical CDFs of time between sightings. For these, we used a Weibull distribution of the form $F(x) = 1 - e^{-(\frac{x}{k})^{\lambda}}$. }
%\begin{tabular}{|c|c|c|}
%\hline
%\textbf{Category}       & \textbf{Distribution} & \textbf{Parameters}    \\ \hline \hline
%Domain         & Weibull                & $\lambda = 0.2057, k = 0.0004$ \\ \hline
%IP source      & Weibull                & $\lambda = 0.1191, k = 9.65e^{-7}$ \\ \hline
%IP destination & Weibull                & $\lambda = 0.1354, k = 3.01e^{-5}$ \\ \hline
%md5            & Weibull                & $\lambda = 0.2731, k = 0.2983$ \\ \hline
%sha1           & Weibull                & $\lambda = 0.2735, k = 1.3974$ \\ \hline
%sha256         & Weibull                & $\lambda = 0.2990, k = 0.6838$ \\ \hline
%filename       & Weibull                & $\lambda = 0.1375, k = 0.0003$ \\ \hline
%url            & Weibull                & $\lambda = 0.2978, k = 2.2679$ \\ \hline
%\end{tabular}
%\label{tab:weibull_fits}
%\end{table}

% \begin{table}[]
%     \centering
%     \caption{Root Mean Squared Error for the parameters from Pareto fits of table \ref{tab:pareto_fits}}
% \begin{tabular}{|c|c|c|}
% \hline
% \textbf{Category} & \textbf{Distribution} & \textbf{RMSE}      \\ \hline \hline
% Domain            & Pareto                & $8.004e^{-6}$    \\ \hline
% IP source         & Pareto                & $2.253e^{-5}$ \\ \hline
% IP destination    & Pareto                & $6.919e^{-5}$    \\ \hline
% md5               & Pareto                & $2.494e^{-3}$    \\ \hline
% sha1              & Pareto                & $7.503e^{-3}$    \\ \hline
% sha256            & Pareto                & $3.990e^{-3}$    \\ \hline
% filename          & Pareto                & $7.479e^{-4}$    \\ \hline
% url               & Pareto                & $9.003e^{-3}$    \\ \hline
% \end{tabular}
% \label{tab:pareto_std_err}
% \end{table}

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{imgs/weibull_fit_md5.pdf}
    \caption{The Weibull distribution can also be a good fit for the time between sightings within categories.}
    \label{fig:weibull_fit}
\end{figure}

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/powerlaw_plot.pdf}
    \caption{Power law distribution fit in contrast to CCDF for time between all sightings in the trace.}
    \label{fig:powerlaw_fit}
\end{figure}

Another approach is derived from the optics of survival analysis. Using the Kaplan-Meier (KM) estimator, we take into consideration the left censored aspect of the data (i.e., the subject event can not be observed below a threshold value), regarding 533 creation dates in our trace, as depicted in Figure \ref{fig:kme_cd_to_fs}. While the KM estimator will try to redistribute the censored events throughout the time between it's censoring and the end of the timeline, to cope with that on the empirical spectrum, we consider the time between the censored creation dates and their IOC's respective first sighting, as equivalent to the highest possible interval observed.

Reproducing the other analysis in this article using the adjusted creation dates, we found few significant variations in our results. However, the blue curve in Figure \ref{fig:best_TTLs} depicts how further distancing the creation dates from the IOC's first sighting can directly impact the best TTL for a given ratio $R$, as more time is spent monitoring when no sightings are observed, therefore making monitoring overall less rewarding.

%traces composed of plenty IOCs with sparse amounts of sightings each might showcase substantial changes when considering such a scenario.

%. Due to a reformulation of the monitoring system, such IOCs have their creation dates set to the beginning date of our trace, however, they're known to have been created before that.
% prone to reformulation or rephrasing



\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/CDFs/cdf_kme_creation_sighting.pdf}
    \caption{CDF of time between creation date and first sighting. In red, the curve generated by the Kaplan-Meier estimator, in blue, the empirical CDF and in green the empirical CDF with adjustments to the time between creation and first sighting.}
    \label{fig:kme_cd_to_fs}
\end{figure}


\section{Summary and take-away message}

 In summary, we leverage a trace of sightings towards IOCs and consider the problem of determining optimal schedules for the monitoring of such IOCs. To that aim, we consider IOC decaying models, that in essence capture for how long should an IOC be monitored since its creation. The key parameter of the aging model is the time-to-live (TTL): the larger the TTL, the larger the cost but the smaller the chances of an event occurring while the IOC is not covered. Other parameters include the decision about whether to consider TTL with reset or without reset, and the rate at which TTL decays over time, which we assume to be constant.
 
 We begin by considering a  simple deterministic bound, corresponding to the maximum time between sightings found in our trace.  Under this model, the IOCs found in the considered trace should be monitored for roughly two years. 
 
 To cope with misses, we consider a  target hit ratio $t$, and indicate how to set the corresponding TTL. By leveraging different categories composed of multiple IOC types, we are able to isolate outliers from skewing the TTL across categories, and reduce the TTL by roughly 90\% accounting for a miss ratio of up to 10\%. % result of other categories and also differentiate special cases, such as APTs. 
 %It is also important to consider the difference in behaviour observed after the first sighting, resulting in the use of multiple TTLs for an IOC. Additionally, for a given pair of physically relatable costs of monitoring and missing, we find the best corresponding \timetolive. 

 Furthermore, we consider the costs of monitoring IOCs and of missed sightings, and  provide lower and upper bounds ($R_L$ and $R_U$, respectively) on the ratio between such costs so that IOCs should be   monitored  forever or not monitored at all (see Table \ref{tab:basic_statistics}). Such ratio, together with traces collected from a SOC, allow operators to tune TTL values according to their needs.  We illustrate the methodology using a trace collected from a real world environment, and envision that the methodology is applicable across different businesses.
 
 While in “Utilities and Costs” we assume fixed costs for $C_M$ and $C_S$ and discuss how to find the best TTL to the corresponding ratio ($R$), Figure \ref{fig:best_TTLs} isn't held by those assumptions, as it depicts the best TTL for each possible value of $R$, ranging from the lower threshold value to the upper threshold, thus providing operators to produce grounded parameters even when a precise assessment of such costs isn't achievable.
 
 Previous work on IOC decaying models provide no clear indication on how to set the parameters of the decaying model -- instead, they consider a what if analysis, showing how many sightings would have been missed in case a given set of parameters were set; in this paper, we contribute to that body of work  translating the parameterization of a decaying model into the assessment of alternative parameters related to the ratio of miss costs and monitoring costs, which are much closer to the reality of operators. Therefore, we start from a  parameterized model, and reach a parameterized solution, wherein the parameters of the solution are easier to asses and ground than the original parameters of the model.
 
% Such bounds pave the way towards a principled understading of how business models, involving monetary costs, can impact the nuts-and-bolts of the operations of a SOC, involving the assignment of TTLs towards IOCs.

 % Following this framework, we can assess situations where missing sightings can be beneficial by using historical data of sightings in a network.

\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{firstsubmission/imgs/TTL_per_ratio_cd2.pdf}
    \caption{Measure of the best TTL according to the ratio of costs from missing over monitoring ($R^{-1}=C_S/C_M$).}
    \label{fig:best_TTLs}
\end{figure}

\section{Notation}


Let $U$ be the time between consecutive sightings for a given IOC, and denote by $G$  the corresponding IOC category.     Figure XXX shows the cumulative distribution function (CDF) of $U$, $P(U < u)$, accounting for the whole population of sightings, as well as conditional CDFs for each of the XX categories, $P(U < u | G=g)$.   We note that ....


In the above discussion we considered the creation date of IOCs as a  sighting, not distinguishing its nature.  Alternatively, let $\tilde{U}$ be the time between consecutive sightings for a given IOC, without accounting for the creation dates.   Figure XXX shows the CDF of $\tilde{U}$ ...  





\bibliographystyle{IEEEtran}
\bibliography{IOC_ttl}


% \input{appendix}

%add here additional stuff

\end{document}



==> firstsubmission/insights.txt <==

Clarify terminology

Be careful with term of events: event is collection of IOCs


Trying to find optimal value for TTL for a given environment

environment given by trace with IOCs, their timestamps and types

we start considering all IOCs as a single type -- all IOCs of single type, and then we instantiate it for a specific type (subsets per type)


we take some simplifications that are not limiting because we can always condition / reinstanteiate for a subset of IOCs of interest

-- do the same model to subsets/conditional analysis





Research Question 1) How does the workload behave?

Key Insight 1) Time between sightings follows a power law

Research Question 2) What is the optimal value for the TTL for a given environment?

Key Insight 2) 

link back observations to questions

declassify data




////////////////////////////////////

Give more context to the problem. Not everyone is aware of this problem.
	1- No intel on where the data comes from
	% Should we say the trace is an anonymized snapshot of Siemens's systems?
	2- The usage of the word "event" can be
	missleading because of MISP events.
	Characterize MISP event as a collection
	of IOCs

It's not clear WHY we did all our calculations.
% How do we make this more explicit?

We need to not only stress the ratio of costs, but also present information about HOW MANY DAYS EXACTLY for a case scenario.
	1- for the sake of this analysis we can
	say that we consider all IOCs of a 
	single type and then claim that this is
	a way to describe the model, but can be
	applied just the same for subsets
	(i.e, different categories) 
% IDEA: INCLUDE IN 'TRACE DRIVEN FINDINGS'?

Maybe drop all the mathematical stuff for this publication and make a technical report later with its contents. This could free up space for the "glue", i.e., the cohesive story we need to tell and is not very present right now.

Cyber threat intelligence symposium from FIRST (possible venue later this year) 
 
BIG Enphasis on the point: stuff that is missing is the narrative and the story in our article. The questions addressed in the paper are fine.

Address the reason why we use older data.


////////////////////////////////////

Sami: didn't take into account the information from the tags
Enrico: the point is we can make our estimations independently from those tags, but we should make note that it is possible to make adjustments to our  

lack of context/justification: why we are doing some stuff? How does the numbers solve our problems? - Enrico will address this matter in the introduction section.


==> firstsubmission/notes.txt <==

threats to validity

1) time horizon is limited

2) monitoring vs sighting ratios

e.g. 20\% sighitngs towards hashes but XXX\% of monitored IoC are hashes

===

monitoring time=1 year

14 million IoCs in total (today)

how many were there in day 0?

5 thousand IoCs have a sighting

30 sightings

our first day: April 24, 2019

event timestamp: 2018 (last modified date)

last day: December 2020



12.7 million  IoC 


=====

September 2nd, 2020

September 7, 2020

10 million

as a reference of last day


case 1) already had 10 million

case 2) initially zero and increase linearly 

====

C = (Duration trace) (10 million) constantMon + constantSight * (number missed sightings)

====

(Duration trace) (10 million) constantMon 
divided by 5000

=

ratio 

=====


ratio of unit cost of monitoring over unit cost missing sighting

====




====



number of IoCs monitored at the last day of our trace: 
12,747,448 indicators received (or modified?) during the considered period of time






======= Meeting 01/11/2021 ======
Use hist\_Top50 but use log scale to show the leftmost in x axis



==> firstsubmission/notes1.txt <==
event collection of iocs

event gives context

ttl based on events

how many events have XXX sighting

given sighting, how much context? how many other IoCs we have related to that sighting?

if i have 1 event, how many attributes?



==

sighting
past

detect event by looking at logs retrospectively

==

event before creation time == sightings before creation


==

Figure 2: imgs/ioc.pdf

* vendor or TI source

* MISP

* SIEM

drop sightings in past


== Tasks
- Complete table
- Fix plots
    - CDF: remove line at the end
    - Use hist\_Top50 but use log scale to show the leftmost in x axis
- How many sightings before creation date (using new creation dates) -> 530 first sightings come before their respective creation dates

